Arbitrary-Lagrangian-Eulerian finite volume IMEX schemes for the incompressible Navier-Stokes equations on evolving Chimera meshes

In this article we design a finite volume semi-implicit IMEX scheme for the incompressible Navier-Stokes equations on evolving Chimera meshes. We employ a time discretization technique that separates explicit and implicit terms which encompass both slow and fast scales. The finite volume approach for both explicit and implicit terms allows to encode into the nonlinear flux the velocity of displacement of the Chimera mesh via integration on moving cells. To attain second-order time accuracy, we employ semi-implicit IMEX Runge-Kutta schemes. These novel schemes are combined with a fractional-step method, thus the governing equations are eventually solved using a projection method to satisfy the divergence-free constraint of the velocity field. The implicit discretization of the viscous terms allows the CFL-type stability condition for the maximum admissible time step to be only defined by the relative fluid velocity referred to the movement of the frame and not depending also on the viscous eigenvalues. Communication between different grid blocks is enabled through compact exchange of information from the fringe cells of one mesh block to the field cells of the other block. Taking advantage of the continuity of the solution and the definition of a minimal compact stencil, the numerical solution of any system of differential equations is characterized by continuous data extrapolation. Free-stream preservation property, i.e. compliance with the Geometric Conservation Law (GCL), is respected. The accuracy and capabilities of the new numerical schemes is proved through an extensive range of test cases, demonstrating ability to solve relevant benchmarks in the field of incompressible fluids.

==> Berg_Re200.dat <==
time CD
0.011244 7.454674
0.020335 3.378450
0.025359 3.548068
0.031100 2.979279
0.034928 2.856496
0.040431 2.687689
0.045933 2.426573
0.049761 2.411483
0.061244 2.120059
0.065072 2.104969
0.070335 2.028450
0.076077 1.875046
0.079904 1.913802
0.084928 1.844958
0.100000 1.715348
0.106220 1.623519
0.110526 1.616158
0.115072 1.616507
0.126077 1.509661
0.134928 1.510342
0.145933 1.426573
0.155742 1.396559
0.164833 1.404950
0.169617 1.374549
0.176077 1.344277
0.181340 1.344682
0.185407 1.306533
0.194258 1.345675
0.199522 1.315311
0.204785 1.315716
0.211005 1.270040
0.215311 1.270372
0.220574 1.270777
0.224402 1.271071
0.230622 1.271550
0.234928 1.271881
0.245694 1.203478


==> CD_Re200long.dat <==
0.012150 5.678669
0.031152 3.088283
0.050747 2.390579
0.070804 2.027149
0.091253 1.798028
0.112043 1.639188
0.133133 1.522690
0.154507 1.434059
0.176143 1.365000
0.198010 1.310391
0.220117 1.266766
0.242427 1.231814
0.264954 1.203803
0.287670 1.181506
0.310575 1.163951
0.333672 1.150393
0.356935 1.140251
0.380371 1.133035
0.403984 1.128351
0.427752 1.125873
0.451675 1.125315
0.475755 1.126436
0.499995 1.129027
0.524385 1.132906
0.548915 1.137903
0.573587 1.143871
0.598402 1.150679
0.623361 1.158206
0.648467 1.166342
0.673709 1.174984
0.699083 1.184035
0.724589 1.193409
0.750228 1.203024
0.776001 1.212807
0.801910 1.222687
0.827954 1.232599
0.854136 1.242484
0.880449 1.252284
0.906889 1.261944
0.933456 1.271416
0.960150 1.280656
0.986970 1.289623
1.013915 1.298280
1.040987 1.306594
1.068186 1.314536
1.095513 1.322080
1.122968 1.329203
1.150546 1.335885
1.178244 1.342109
1.206062 1.347862
1.234001 1.353135
1.262060 1.357922
1.290240 1.362219
1.318542 1.366026
1.346964 1.369345
1.375508 1.372182
1.404173 1.374544
1.432959 1.376440
1.461865 1.377883
1.490893 1.378886
1.520040 1.379466
1.549301 1.379640
1.578673 1.379427
1.608155 1.378847
1.637748 1.377920
1.667451 1.376669
1.697263 1.375116
1.727184 1.373284
1.757213 1.371194
1.787349 1.368870
1.817592 1.366334
1.847942 1.363607
1.878397 1.360710
1.908957 1.357664
1.939620 1.354487
1.970383 1.351199
2.001245 1.347817
2.032206 1.344357
2.063263 1.340833
2.094418 1.337261
2.125668 1.333654
2.157008 1.330023
2.188437 1.326379
2.219954 1.322732
2.251559 1.319090
2.283250 1.315462
2.315028 1.311853
2.346892 1.308269
2.378840 1.304715
2.410873 1.301194
2.442989 1.297711
2.475189 1.294268
2.507471 1.290867
2.539836 1.287510
2.572282 1.284196
2.604809 1.280928
2.637416 1.277705
2.670104 1.274529
2.702869 1.271399
2.735711 1.268314
2.768628 1.265275
2.801621 1.262279
2.834689 1.259328
2.867831 1.256421
2.901048 1.253555
2.934338 1.250730
2.967702 1.247946
3.001139 1.245200
3.034648 1.242492
3.068229 1.239823
3.101881 1.237190
3.135605 1.234592
3.169400 1.232028
3.203266 1.229498
3.237201 1.227001
3.271207 1.224536
3.305281 1.222103
3.339425 1.219702
3.373637 1.217330
3.407918 1.214988
3.442267 1.212675
3.476683 1.210390
3.511167 1.208134
3.545717 1.205905
3.580332 1.203704
3.615007 1.201531
3.649742 1.199384
3.684509 1.197265
3.719295 1.195174
3.754103 1.193110
3.788936 1.191073
3.823795 1.189063
3.858676 1.187080
3.893552 1.185125
3.928422 1.183195
3.963290 1.181292
3.998159 1.179414
4.033031 1.177562
4.067909 1.175734
4.102796 1.173930
4.137693 1.172150
4.172605 1.170392
4.207533 1.168656
4.242479 1.166943
4.277447 1.165251
4.312437 1.163580
4.347452 1.161929
4.382495 1.160298
4.417566 1.158687
4.452638 1.157097
4.487705 1.155526
4.522771 1.153975
4.557835 1.152443
4.592902 1.150930
4.627972 1.149435
4.663047 1.147958
4.698130 1.146499
4.733221 1.145057
4.768323 1.143631
4.803438 1.142222
4.838566 1.140829
4.873710 1.139451
4.908872 1.138088
4.944052 1.136740
4.979253 1.135406
5.014476 1.134087
5.049722 1.132781
5.084992 1.131489
5.120289 1.130210
5.155613 1.128945
5.190945 1.127692
5.226277 1.126453
5.261612 1.125227
5.296951 1.124013
5.332294 1.122812
5.367644 1.121623
5.403002 1.120445
5.438368 1.119280
5.473745 1.118126
5.509133 1.116984
5.544533 1.115853
5.579948 1.114733
5.615377 1.113624
5.650822 1.112525
5.686284 1.111437
5.721765 1.110359
5.757265 1.109291
5.792785 1.108234
5.828327 1.107186
5.863891 1.106148
5.899479 1.105119
5.935091 1.104101
5.970728 1.103092
6.006392 1.102092
6.042081 1.101103
6.077781 1.100123
6.113490 1.099153
6.149206 1.098192
6.184931 1.097241
6.220665 1.096300
6.256410 1.095369
6.292166 1.094447
6.327934 1.093535
6.363715 1.092632
6.399511 1.091739
6.435321 1.090855
6.471147 1.089981
6.506987 1.089116
6.542835 1.088261
6.578689 1.087415
6.614552 1.086578
6.650422 1.085751
6.686301 1.084933
6.722189 1.084123
6.758088 1.083323
6.793996 1.082532
6.829916 1.081750
6.865847 1.080976
6.901789 1.080211
6.937745 1.079454
6.973713 1.078706
7.009684 1.077966
7.045656 1.077234
7.081629 1.076510
7.117605 1.075795
7.153583 1.075086
7.189565 1.074386
7.225552 1.073693
7.261543 1.073006
7.297539 1.072327
7.333541 1.071655
7.369550 1.070989
7.405566 1.070329
7.441590 1.069676
7.477623 1.069028
7.513664 1.068387
7.549715 1.067750
7.585776 1.067120
7.621848 1.066494
7.657930 1.065873
7.694025 1.065257
7.730132 1.064646
7.766252 1.064039
7.802385 1.063436
7.838532 1.062837
7.874681 1.062242
7.910827 1.061651
7.946971 1.061064
7.983113 1.060481
8.019254 1.059901
8.055394 1.059324
8.091534 1.058751
8.127675 1.058181
8.163816 1.057614
8.199958 1.057050
8.236103 1.056489
8.272249 1.055931
8.308399 1.055376
8.344552 1.054823
8.380710 1.054274
8.416871 1.053727
8.453038 1.053182
8.489211 1.052641
8.525390 1.052102
8.561576 1.051566
8.597770 1.051032
8.633971 1.050501
8.670181 1.049973
8.706400 1.049448
8.742630 1.048925
8.778869 1.048405
8.815120 1.047888
8.851383 1.047374
8.887658 1.046862
8.923946 1.046354
8.960247 1.045849
8.996564 1.045346
9.032895 1.044847
9.069242 1.044351
9.105595 1.043858
9.141950 1.043369
9.178308 1.042882
9.214669 1.042399
9.251034 1.041920
9.287403 1.041444
9.323777 1.040971
9.360158 1.040502
9.396546 1.040037
9.432941 1.039574
9.469345 1.039116
9.505758 1.038660
9.542180 1.038209
9.578614 1.037760
9.615059 1.037315
9.651516 1.036874
9.687986 1.036436
9.724469 1.036002
9.760967 1.035570
9.797481 1.035143
9.834010 1.034718
9.870556 1.034297
9.907114 1.033879
9.943680 1.033465
9.980256 1.033053
10.016842 1.032645
10.053440 1.032241
10.090049 1.031839
10.126672 1.031440
10.163309 1.031045
10.199961 1.030652
10.236628 1.030263
10.273312 1.029876
10.310013 1.029492
10.346733 1.029111
10.383471 1.028733
10.420229 1.028358
10.457008 1.027985
10.493809 1.027614
10.530631 1.027247
10.567476 1.026881
10.604345 1.026518
10.641239 1.026158
10.678153 1.025800
10.715080 1.025445
10.752019 1.025091
10.788971 1.024741
10.825937 1.024392
10.862918 1.024046
10.899915 1.023702
10.936927 1.023360
10.973957 1.023020
11.011004 1.022682
11.048069 1.022347
11.085152 1.022013
11.122236 1.021682
11.159316 1.021353
11.196393 1.021026
11.233466 1.020702
11.270535 1.020379
11.307601 1.020058
11.344664 1.019740
11.381724 1.019423
11.418781 1.019109
11.455835 1.018797
11.492886 1.018486
11.529934 1.018178
11.566980 1.017872
11.604024 1.017568
11.641063 1.017266
11.678091 1.016967
11.715105 1.016669
11.752108 1.016374
11.789099 1.016080
11.826078 1.015789
11.863045 1.015500
11.900001 1.015213
11.936945 1.014928
11.973879 1.014646
12.010803 1.014365
12.047716 1.014087
12.084619 1.013810
12.121513 1.013536
12.158398 1.013264
12.195274 1.012994
12.232141 1.012727
12.269001 1.012461
12.305853 1.012198
12.342698 1.011937
12.379537 1.011678
12.416370 1.011421
12.453197 1.011166
12.490020 1.010914
12.526838 1.010664
12.563653 1.010417
12.600464 1.010171
12.637274 1.009928
12.674081 1.009687
12.710887 1.009448
12.747693 1.009211
12.784499 1.008976
12.821306 1.008743
12.858115 1.008513
12.894927 1.008285
12.931742 1.008058
12.968561 1.007834
13.005384 1.007612
13.042214 1.007392
13.079051 1.007175
13.115895 1.006959
13.152747 1.006745
13.189599 1.006534
13.226447 1.006325
13.263293 1.006118
13.300137 1.005912
13.336979 1.005709
13.373822 1.005508
13.410665 1.005309
13.447510 1.005112
13.484357 1.004917
13.521208 1.004724
13.558063 1.004532
13.594924 1.004343
13.631792 1.004155
13.668667 1.003969
13.705550 1.003785
13.742443 1.003603
13.779347 1.003423
13.816263 1.003244
13.853191 1.003067
13.890123 1.002891
13.927060 1.002717
13.964002 1.002545
14.000950 1.002374
14.037906 1.002205
14.074872 1.002037
14.111847 1.001870
14.148835 1.001705
14.185835 1.001541
14.222850 1.001379
14.259880 1.001217
14.296927 1.001057
14.333993 1.000898
14.371078 1.000740
14.408185 1.000583
14.445306 1.000428
14.482434 1.000273
14.519570 1.000120
14.556714 0.999967
14.593869 0.999815
14.631036 0.999664
14.668216 0.999514
14.705411 0.999364
14.742623 0.999215
14.779852 0.999067
14.817100 0.998920
14.854370 0.998773
14.891661 0.998627
14.928976 0.998481
14.966316 0.998336
15.003683 0.998192
15.041078 0.998048
15.078503 0.997904
15.115960 0.997761
15.153448 0.997619
15.190972 0.997477
15.228531 0.997335
15.266127 0.997194
15.303762 0.997054
15.341437 0.996914
15.379154 0.996774
15.416914 0.996635
15.454719 0.996497
15.492570 0.996359
15.530469 0.996222
15.568417 0.996085
15.606389 0.995951
15.644332 0.995817
15.682243 0.995684
15.720123 0.995552
15.757970 0.995420
15.795787 0.995290
15.833571 0.995162
15.871325 0.995034
15.909047 0.994908
15.946738 0.994784
15.984398 0.994661
16.022029 0.994539
16.059629 0.994419
16.097199 0.994301
16.134741 0.994185
16.172253 0.994071
16.209738 0.993959
16.247195 0.993848
16.284625 0.993740
16.322029 0.993634
16.359408 0.993531
16.396761 0.993429
16.434091 0.993330
16.471398 0.993234
16.508682 0.993140
16.545945 0.993049
16.583188 0.992960
16.620412 0.992875
16.657617 0.992792
16.694805 0.992712
16.731968 0.992635
16.769102 0.992562
16.806210 0.992492
16.843291 0.992425
16.880348 0.992362
16.917381 0.992302
16.954392 0.992245
16.991382 0.992191
17.028349 0.992141
17.065283 0.992094
17.102181 0.992051
17.139046 0.992011
17.175879 0.991975
17.212681 0.991942
17.249454 0.991912
17.286198 0.991885
17.322916 0.991863
17.359608 0.991843
17.396276 0.991827
17.432923 0.991815
17.469548 0.991805
17.506154 0.991799
17.542744 0.991796
17.579317 0.991797
17.615876 0.991800
17.652424 0.991806
17.688961 0.991816
17.725489 0.991828
17.762011 0.991843
17.798529 0.991861
17.835043 0.991881
17.871558 0.991904
17.908073 0.991930
17.944592 0.991958
17.981114 0.991989
18.017625 0.992022
18.054122 0.992057
18.090609 0.992094
18.127087 0.992133
18.163558 0.992173
18.200025 0.992215
18.236489 0.992259
18.272953 0.992304
18.309419 0.992350
18.345889 0.992398
18.382366 0.992446
18.418850 0.992496
18.455329 0.992546
18.491800 0.992597
18.528264 0.992648
18.564726 0.992700
18.601187 0.992752
18.637650 0.992804
18.674118 0.992856
18.710593 0.992907
18.747079 0.992959
18.783578 0.993010
18.820084 0.993062
18.856578 0.993113
18.893062 0.993163
18.929541 0.993212
18.966015 0.993261
19.002489 0.993309
19.038965 0.993355
19.075446 0.993402
19.111936 0.993447
19.148436 0.993491
19.184951 0.993535
19.221483 0.993578
19.258036 0.993620
19.294612 0.993662
19.331216 0.993702
19.367849 0.993742
19.404517 0.993782
19.441222 0.993820
19.477968 0.993858
19.514749 0.993896
19.551548 0.993934
19.588366 0.993971
19.625206 0.994008
19.662072 0.994046
19.698968 0.994083
19.735897 0.994121
19.772864 0.994160
19.809872 0.994200
19.846924 0.994240
19.884026 0.994283
19.921181 0.994326
19.958393 0.994372
19.995666 0.994419
20.033002 0.994470
20.070381 0.994523
20.107800 0.994578
20.145261 0.994637
20.182754 0.994700
20.220256 0.994766
20.257770 0.994837
20.295302 0.994912
20.332856 0.994993
20.370437 0.995080
20.408019 0.995173
20.445546 0.995272
20.483020 0.995376
20.520444 0.995487
20.557818 0.995603
20.595146 0.995727
20.632410 0.995858
20.669606 0.995996
20.706738 0.996143
20.743807 0.996297
20.780818 0.996460
20.817772 0.996633
20.854673 0.996814
20.891524 0.997004
20.928328 0.997205
20.965076 0.997415
21.001755 0.997635
21.038369 0.997865
21.074920 0.998104
21.111412 0.998352
21.147847 0.998612
21.184228 0.998881
21.220559 0.999161
21.256843 0.999453
21.293082 0.999754
21.329281 1.000067
21.365441 1.000391
21.401567 1.000726
21.437662 1.001071
21.473729 1.001428
21.509772 1.001795
21.545794 1.002173
21.581798 1.002561
21.617789 1.002960
21.653754 1.003370
21.689680 1.003790
21.725570 1.004219
21.761427 1.004657
21.797256 1.005105
21.833058 1.005563
21.868811 1.006029
21.904510 1.006502
21.940158 1.006984
21.975759 1.007473
22.011316 1.007971
22.046835 1.008474
22.082318 1.008985
22.117771 1.009501
22.153198 1.010024
22.188602 1.010552
22.223988 1.011085
22.259361 1.011623
22.294725 1.012166
22.330083 1.012713
22.365408 1.013263
22.400692 1.013816
22.435940 1.014372
22.471156 1.014930
22.506344 1.015491
22.541510 1.016053
22.576657 1.016617
22.611790 1.017182
22.646913 1.017748
22.682032 1.018315
22.717151 1.018882
22.752274 1.019449
22.787408 1.020017
22.822557 1.020585
22.857717 1.021154
22.892856 1.021721
22.927978 1.022286
22.963086 1.022851
22.998186 1.023413
23.033283 1.023975
23.068382 1.024535
23.103489 1.025094
23.138608 1.025652
23.173730 1.026209
23.208822 1.026764
23.243888 1.027317
23.278934 1.027869
23.313966 1.028420
23.348989 1.028970
23.384010 1.029521
23.419035 1.030072
23.454071 1.030624
23.489104 1.031177
23.524096 1.031731
23.559052 1.032286
23.593977 1.032843
23.628878 1.033403
23.663761 1.033967
23.698632 1.034534
23.733498 1.035106
23.768366 1.035684
23.803241 1.036270
23.838132 1.036863
23.873044 1.037466
23.907986 1.038079
23.942965 1.038703
23.977988 1.039341
24.013048 1.039992
24.048074 1.040657
24.083063 1.041337
24.118021 1.042033
24.152955 1.042746
24.187872 1.043475
24.222779 1.044223
24.257684 1.044992
24.292593 1.045782
24.327515 1.046594
24.362458 1.047430
24.397429 1.048291
24.432438 1.049176
24.467492 1.050088
24.502596 1.051029
24.537699 1.051998
24.572792 1.052993
24.607886 1.054017
24.642990 1.055073
24.678114 1.056160
24.713268 1.057279
24.748463 1.058428
24.783690 1.059613
24.818848 1.060828
24.853913 1.062072
24.888892 1.063343
24.923796 1.064643
24.958632 1.065972
24.993410 1.067328
25.028140 1.068712
25.062832 1.070124
25.097494 1.071563
25.132137 1.073026
25.166773 1.074515
25.201411 1.076029
25.236064 1.077566
25.270743 1.079128
25.305460 1.080711
25.340229 1.082315
25.375036 1.083941
25.409760 1.085578
25.444396 1.087222
25.478955 1.088871
25.513447 1.090525
25.547884 1.092182
25.582277 1.093839
25.616638 1.095495
25.650980 1.097148
25.685315 1.098794
25.719656 1.100434
25.754018 1.102065
25.788414 1.103685
25.822860 1.105293
25.857370 1.106887
25.891961 1.108465
25.926529 1.110021
25.961016 1.111547
25.995435 1.113043
26.029801 1.114506
26.064126 1.115937
26.098425 1.117333
26.132713 1.118694
26.167006 1.120021
26.201318 1.121311
26.235668 1.122565
26.270071 1.123782
26.304546 1.124961
26.339112 1.126103
26.373741 1.127211
26.408304 1.128276
26.442806 1.129298
26.477262 1.130278
26.511689 1.131220
26.546102 1.132125
26.580520 1.132996
26.614961 1.133836
26.649441 1.134646
26.683981 1.135429
26.718591 1.136189
26.753248 1.136927
26.787970 1.137646
26.822690 1.138353
26.857301 1.139042
26.891821 1.139717
26.926268 1.140385
26.960664 1.141049
26.995027 1.141715
27.029379 1.142385
27.063741 1.143064
27.098134 1.143757
27.132581 1.144468
27.167103 1.145202
27.201725 1.145964
27.236471 1.146758
27.271341 1.147589
27.306172 1.148457
27.340928 1.149359
27.375629 1.150300
27.410300 1.151287
27.444961 1.152320
27.479636 1.153403
27.514348 1.154538
27.549120 1.155728
27.583978 1.156977
27.618934 1.158284
27.653924 1.159648
27.688934 1.161066
27.723952 1.162538
27.758929 1.164061
27.793878 1.165633
27.828810 1.167253
27.863689 1.168914
27.898530 1.170615
27.933356 1.172353
27.968188 1.174126
28.003049 1.175929
28.037961 1.177760
28.072946 1.179617
28.107901 1.181485
28.142782 1.183357
28.177611 1.185229
28.212409 1.187096
28.247199 1.188953
28.282004 1.190794
28.316847 1.192617
28.351751 1.194414
28.386741 1.196180
28.421754 1.197907
28.456705 1.199582
28.491616 1.201201
28.526508 1.202758
28.561377 1.204249
28.596237 1.205669
28.631109 1.207017
28.666020 1.208289
28.700992 1.209484
28.736050 1.210598
28.771139 1.211626
28.806198 1.212563
28.841253 1.213407
28.876329 1.214161
28.911450 1.214826
28.946641 1.215401
28.981855 1.215885
29.017060 1.216279
29.052261 1.216587
29.087462 1.216812
29.122666 1.216959
29.157878 1.217030
29.193101 1.217030
29.228340 1.216965
29.263597 1.216842
29.298877 1.216665
29.334183 1.216440
29.369520 1.216175
29.404890 1.215877
29.440298 1.215553
29.475747 1.215213
29.511241 1.214865
29.546783 1.214515
29.582376 1.214172
29.618025 1.213845
29.653731 1.213544
29.689500 1.213274
29.725332 1.213045
29.761233 1.212864
29.797204 1.212740
29.833240 1.212682
29.869274 1.212695
29.905303 1.212784
29.941322 1.212956
29.977289 1.213214
30.013209 1.213561
30.049097 1.214002
30.084965 1.214538
30.120827 1.215172
30.156694 1.215905
30.192563 1.216737
30.228380 1.217664
30.264152 1.218686
30.299898 1.219799
30.335632 1.220999
30.371372 1.222285
30.407097 1.223652
30.442716 1.225087
30.478225 1.226581
30.513626 1.228130
30.548923 1.229725
30.584117 1.231356
30.619212 1.233017
30.654210 1.234696
30.689116 1.236384
30.723933 1.238074
30.758662 1.239756
30.793309 1.241421
30.827876 1.243058
30.862366 1.244661
30.896784 1.246221
30.931130 1.247729
30.965410 1.249175
30.999627 1.250556
31.033786 1.251864
31.067889 1.253091
31.101942 1.254232
31.135948 1.255282
31.169912 1.256236
31.203837 1.257089
31.237727 1.257838
31.271588 1.258482
31.305422 1.259017
31.339234 1.259441
31.373029 1.259755
31.406810 1.259958
31.440582 1.260050
31.474349 1.260033
31.508113 1.259908
31.541878 1.259679
31.575649 1.259348
31.609429 1.258920
31.643222 1.258400
31.677033 1.257794
31.710865 1.257108
31.744722 1.256345
31.778609 1.255516
31.812529 1.254628
31.846486 1.253689
31.880485 1.252707
31.914529 1.251690
31.948622 1.250646
31.982768 1.249588
32.016970 1.248523
32.051233 1.247464
32.085561 1.246417
32.119956 1.245395
32.154423 1.244408
32.188965 1.243467
32.223587 1.242580
32.258290 1.241759
32.293080 1.241012
32.327958 1.240351
32.362860 1.239785
32.397755 1.239322
32.432658 1.238968
32.467534 1.238733
32.502359 1.238621
32.537145 1.238637
32.571905 1.238784
32.606652 1.239065
32.641400 1.239481
32.676162 1.240035
32.710921 1.240728
32.745626 1.241554
32.780294 1.242510
32.814940 1.243594
32.849582 1.244802
32.884237 1.246130
32.918924 1.247571
32.953659 1.249118
32.988435 1.250767
33.023137 1.252501
33.057722 1.254304
33.092192 1.256164
33.126551 1.258071
33.160801 1.260013
33.194947 1.261979
33.228989 1.263956
33.262932 1.265933
33.296779 1.267895
33.330534 1.269832
33.364201 1.271735
33.397784 1.273593
33.431286 1.275394
33.464713 1.277128
33.498067 1.278787
33.531354 1.280362
33.564577 1.281842
33.597742 1.283222
33.630851 1.284496
33.663911 1.285657
33.696924 1.286701
33.729896 1.287621
33.762831 1.288414
33.795733 1.289076
33.828608 1.289605
33.861458 1.290003
33.894290 1.290266
33.927107 1.290392
33.959914 1.290384
33.992716 1.290245
34.025518 1.289975
34.058323 1.289577
34.091136 1.289057
34.123963 1.288418
34.156807 1.287664
34.189673 1.286803
34.222563 1.285840
34.255483 1.284785
34.288437 1.283643
34.321429 1.282424
34.354465 1.281139
34.387547 1.279795
34.420682 1.278402
34.453872 1.276971
34.487119 1.275515
34.520427 1.274044
34.553799 1.272569
34.587239 1.271103
34.620753 1.269659
34.654345 1.268250
34.688017 1.266888
34.721775 1.265586
34.755622 1.264356
34.789563 1.263213
34.823601 1.262168
34.857740 1.261233
34.891977 1.260422
34.926197 1.259748
34.960367 1.259218
34.994503 1.258841
35.028617 1.258625
35.062725 1.258575
35.096841 1.258698
35.130980 1.258997
35.165107 1.259476
35.199183 1.260133
35.233227 1.260966
35.267257 1.261976
35.301291 1.263161
35.335350 1.264516
35.369446 1.266039
35.403512 1.267718
35.437539 1.269542
35.471548 1.271503
35.505555 1.273589
35.539583 1.275791
35.573642 1.278100
35.607614 1.280491
35.641455 1.282944
35.675168 1.285444
35.708758 1.287972
35.742228 1.290517
35.775581 1.293063
35.808824 1.295592
35.841959 1.298091
35.874991 1.300545
35.907925 1.302940
35.940764 1.305263
35.973514 1.307502
36.006179 1.309644
36.038763 1.311678
36.071272 1.313594
36.103710 1.315382
36.136082 1.317036
36.168392 1.318546
36.200645 1.319905
36.232846 1.321110
36.265000 1.322153
36.297111 1.323032
36.329185 1.323745
36.361227 1.324286
36.393240 1.324657
36.425231 1.324858
36.457203 1.324889
36.489162 1.324751
36.521113 1.324447
36.553061 1.323979
36.585009 1.323353
36.616965 1.322574
36.648931 1.321647
36.680914 1.320578
36.712917 1.319374
36.744947 1.318044
36.777007 1.316598
36.809103 1.315046
36.841240 1.313397
36.873422 1.311661
36.905655 1.309850
36.937942 1.307977
36.970290 1.306055
37.002704 1.304097
37.035186 1.302116
37.067741 1.300127
37.100372 1.298145
37.133083 1.296184
37.165881 1.294260
37.198768 1.292391
37.231751 1.290589
37.264833 1.288871
37.298019 1.287252
37.331313 1.285751
37.364713 1.284381
37.398224 1.283157
37.431849 1.282092
37.465593 1.281202
37.499426 1.280503
37.533264 1.280004
37.567117 1.279713
37.600980 1.279639
37.634793 1.279787
37.668566 1.280159
37.702315 1.280758
37.736058 1.281581
37.769810 1.282630
37.803589 1.283902
37.837356 1.285394
37.871071 1.287089
37.904754 1.288980
37.938427 1.291059
37.972112 1.293316
38.005832 1.295737
38.039610 1.298310
38.073342 1.301016
38.106921 1.303817
38.140353 1.306698
38.173642 1.309640
38.206791 1.312622
38.239806 1.315625
38.272690 1.318632
38.305449 1.321621
38.338088 1.324577
38.370610 1.327482
38.403021 1.330315
38.435326 1.333064
38.467529 1.335714
38.499636 1.338252
38.531651 1.340664
38.563580 1.342938
38.595427 1.345061
38.627198 1.347029
38.658898 1.348828
38.690532 1.350452
38.722104 1.351895
38.753620 1.353154
38.785086 1.354221
38.816505 1.355095
38.847884 1.355771
38.879227 1.356249
38.910539 1.356529
38.941826 1.356610
38.973092 1.356495
39.004343 1.356187
39.035583 1.355687
39.066818 1.355000
39.098053 1.354130
39.129293 1.353084
39.160543 1.351868
39.191807 1.350491
39.223092 1.348960
39.254401 1.347284
39.285740 1.345472
39.317114 1.343536
39.348528 1.341489
39.379987 1.339338
39.411496 1.337100
39.443060 1.334788
39.474684 1.332415
39.506372 1.329994
39.538131 1.327542
39.569964 1.325075
39.601878 1.322608
39.633876 1.320159
39.665964 1.317742
39.698147 1.315377
39.730428 1.313084
39.762810 1.310876
39.795298 1.308773
39.827895 1.306790
39.860607 1.304948
39.893438 1.303264
39.926393 1.301752
39.959477 1.300429
39.992693 1.299309
40.026047 1.298408
40.059539 1.297741
40.093060 1.297319
40.126557 1.297147
40.160048 1.297232
40.193551 1.297576
40.227086 1.298181
40.260603 1.299048
40.294067 1.300167
40.327498 1.301534
40.360920 1.303142
40.394357 1.304981
40.427834 1.307044
40.461366 1.309320
40.494875 1.311788
40.528355 1.314429
40.561807 1.317227
40.595119 1.320149
40.628274 1.323170
40.661277 1.326269
40.694132 1.329425
40.726845 1.332616
40.759419 1.335820
40.791861 1.339018
40.824173 1.342189
40.856363 1.345310
40.888434 1.348366
40.920391 1.351337
40.952241 1.354209
40.983987 1.356966
41.015635 1.359592
41.047191 1.362074
41.078658 1.364403
41.110044 1.366565
41.141352 1.368550
41.172588 1.370352
41.203758 1.371962
41.234865 1.373373
41.265917 1.374581
41.296917 1.375584
41.327871 1.376377
41.358784 1.376957
41.389661 1.377322
41.420508 1.377474
41.451330 1.377416
41.482131 1.377147
41.512917 1.376671
41.543693 1.375990
41.574463 1.375110
41.605234 1.374036
41.636010 1.372775
41.666796 1.371333
41.697598 1.369718
41.728420 1.367940
41.759267 1.366008
41.790144 1.363932
41.821057 1.361722
41.852011 1.359392
41.883009 1.356953
41.914058 1.354419
41.945163 1.351804
41.976328 1.349123
42.007559 1.346391
42.038860 1.343622
42.070236 1.340832
42.101693 1.338041
42.133235 1.335266
42.164868 1.332523
42.196596 1.329829
42.228424 1.327205
42.260358 1.324669
42.292402 1.322239
42.324559 1.319933
42.356832 1.317769
42.389226 1.315767
42.421744 1.313944
42.454392 1.312317
42.487173 1.310900
42.520094 1.309710
42.553157 1.308762
42.586368 1.308067
42.619714 1.307640
42.653049 1.307488
42.686344 1.307612
42.719619 1.308015
42.752898 1.308695
42.786204 1.309650
42.819542 1.310879
42.852829 1.312369
42.886073 1.314108
42.919298 1.316085
42.952528 1.318289
42.985790 1.320706
43.019109 1.323320
43.052434 1.326117
43.085601 1.329053
43.118607 1.332101
43.151457 1.335242
43.184154 1.338451
43.216705 1.341705
43.249114 1.344982
43.281385 1.348259
43.313524 1.351516
43.345535 1.354731
43.377424 1.357884
43.409196 1.360956
43.440855 1.363931
43.472408 1.366790
43.503859 1.369521
43.535213 1.372106
43.566476 1.374534
43.597653 1.376796
43.628749 1.378880
43.659770 1.380776
43.690720 1.382477
43.721605 1.383978
43.752431 1.385269
43.783201 1.386350
43.813922 1.387216
43.844599 1.387865
43.875237 1.388296
43.905841 1.388508
43.936417 1.388501
43.966968 1.388278
43.997502 1.387842
44.028022 1.387194
44.058533 1.386341
44.089042 1.385285
44.119553 1.384034
44.150070 1.382595
44.180600 1.380974
44.211147 1.379179
44.241716 1.377220
44.272313 1.375108
44.302941 1.372854
44.333607 1.370468
44.364315 1.367961
44.395071 1.365349
44.425879 1.362643
44.456745 1.359856
44.487673 1.357007
44.518668 1.354109
44.549736 1.351179
44.580881 1.348233
44.612109 1.345286
44.643424 1.342359
44.674832 1.339470
44.706337 1.336636
44.737945 1.333875
44.769660 1.331208
44.801488 1.328653
44.833433 1.326230
44.865500 1.323955
44.897690 1.321849
44.930007 1.319931
44.962457 1.318216
44.995043 1.316722
45.027770 1.315464
45.060643 1.314457
45.093666 1.313714
45.126844 1.313246
45.160084 1.313069
45.193262 1.313178
45.226398 1.313577
45.259516 1.314265
45.292642 1.315237
45.325800 1.316491
45.358997 1.318022
45.392145 1.319813
45.425254 1.321850
45.458349 1.324119
45.491455 1.326608
45.524599 1.329300
45.557786 1.332179
45.590845 1.335207
45.623741 1.338352
45.656479 1.341590
45.689064 1.344902
45.721500 1.348258
45.753792 1.351639
45.785945 1.355020
45.817964 1.358379
45.849854 1.361695
45.881620 1.364948
45.913267 1.368116
45.944801 1.371182
45.976226 1.374131
46.007549 1.376946
46.038773 1.379614
46.069905 1.382118
46.100950 1.384449
46.131911 1.386598
46.162795 1.388553
46.193606 1.390307
46.224350 1.391853
46.255033 1.393185
46.285660 1.394298
46.316237 1.395191
46.346768 1.395860
46.377260 1.396303
46.407718 1.396520
46.438146 1.396510
46.468552 1.396277
46.498938 1.395823
46.529311 1.395151
46.559674 1.394265
46.590033 1.393171
46.620393 1.391873
46.650759 1.390378
46.681136 1.388696
46.711530 1.386833
46.741944 1.384798
46.772386 1.382603
46.802858 1.380258
46.833367 1.377774
46.863918 1.375163
46.894514 1.372439
46.925163 1.369615
46.955868 1.366707
46.986635 1.363726
47.017468 1.360693
47.048373 1.357623
47.079354 1.354529
47.110418 1.351432
47.141568 1.348348
47.172809 1.345300
47.204148 1.342303
47.235588 1.339375
47.267135 1.336538
47.298794 1.333811
47.330570 1.331214
47.362468 1.328765
47.394492 1.326483
47.426644 1.324387
47.458927 1.322497
47.491347 1.320829
47.523908 1.319399
47.556614 1.318221
47.589470 1.317312
47.622481 1.316683
47.655616 1.316347
47.688773 1.316311
47.721869 1.316574
47.754921 1.317135
47.787952 1.317991
47.820989 1.319138
47.854057 1.320569
47.887176 1.322279
47.920268 1.324252
47.953319 1.326469
47.986355 1.328915
48.019402 1.331576
48.052486 1.334432
48.085535 1.337464
48.118418 1.340626
48.151139 1.343892
48.183703 1.347241
48.216114 1.350646
48.248379 1.354082
48.280500 1.357528
48.312484 1.360959
48.344336 1.364354
48.376061 1.367690
48.407663 1.370948
48.439149 1.374108
48.470523 1.377154
48.501791 1.380069
48.532958 1.382838
48.564029 1.385447
48.595009 1.387881
48.625902 1.390134
48.656714 1.392195
48.687451 1.394053
48.718118 1.395703
48.748721 1.397138
48.779264 1.398353
48.809755 1.399344
48.840198 1.400111
48.870599 1.400649
48.900962 1.400959
48.931295 1.401041
48.961601 1.400894
48.991886 1.400523
49.022156 1.399930
49.052416 1.399120
49.082670 1.398096
49.112923 1.396864
49.143179 1.395431
49.173445 1.393803
49.203724 1.391990
49.234022 1.389998
49.264344 1.387839
49.294696 1.385523
49.325082 1.383061
49.355506 1.380465
49.385975 1.377748
49.416494 1.374923
49.447067 1.372004
49.477699 1.369005
49.508395 1.365941
49.539161 1.362832
49.570002 1.359693
49.600921 1.356538
49.631926 1.353387
49.663020 1.350258
49.694209 1.347172
49.725497 1.344145
49.756890 1.341198
49.788392 1.338350
49.820009 1.335622
49.851746 1.333033
49.883608 1.330601
49.915599 1.328346
49.947720 1.326288
49.979976 1.324444
50.012371 1.322832
50.044910 1.321467
50.077597 1.320364
50.110437 1.319537
50.143433 1.319000
50.176508 1.318760
50.209599 1.318825
50.242629 1.319193
50.275616 1.319862
50.308584 1.320826
50.341560 1.322082
50.374569 1.323621
50.407633 1.325438
50.440670 1.327514
50.473669 1.329829
50.506655 1.332367
50.539654 1.335114
50.572689 1.338051
50.605621 1.341144
50.638388 1.344358
50.670994 1.347666
50.703445 1.351048
50.735745 1.354476
50.767899 1.357925
50.799913 1.361374
50.831791 1.364799
50.863538 1.368178
50.895160 1.371489
50.926662 1.374714
50.958049 1.377832
50.989326 1.380828
51.020500 1.383687
51.051573 1.386393
51.082550 1.388932
51.113438 1.391292
51.144242 1.393465
51.174967 1.395440
51.205619 1.397209
51.236203 1.398765
51.266726 1.400104
51.297192 1.401219
51.327606 1.402108
51.357976 1.402771
51.388305 1.403202
51.418599 1.403404
51.448865 1.403376
51.479106 1.403119
51.509329 1.402638
51.539538 1.401935
51.569740 1.401015
51.599939 1.399882
51.630139 1.398542
51.660345 1.397002
51.690562 1.395271
51.720795 1.393356
51.751049 1.391264
51.781329 1.389010
51.811641 1.386602
51.841988 1.384051
51.872377 1.381371
51.902812 1.378573
51.933299 1.375674
51.963842 1.372685
51.994447 1.369623
52.025118 1.366504
52.055860 1.363345
52.086679 1.360162
52.117580 1.356972
52.148567 1.353794
52.179646 1.350647
52.210822 1.347551
52.242099 1.344523
52.273483 1.341583
52.304979 1.338753
52.336591 1.336052
52.368326 1.333498
52.400187 1.331112
52.432179 1.328912
52.464304 1.326918
52.496565 1.325148
52.528967 1.323618
52.561514 1.322342
52.594213 1.321338
52.627066 1.320617
52.660067 1.320191
52.693127 1.320070
52.726194 1.320257
52.759199 1.320751
52.792163 1.321546
52.825113 1.322637
52.858073 1.324020
52.891070 1.325686
52.924120 1.327627
52.957136 1.329824
52.990118 1.332257
53.023090 1.334909
53.056080 1.337764
53.089080 1.340801
53.121933 1.343982
53.154622 1.347273
53.187152 1.350652
53.219527 1.354093
53.251753 1.357571
53.283834 1.361061
53.315776 1.364541
53.347584 1.367987
53.379262 1.371377
53.410816 1.374691
53.442252 1.377909
53.473574 1.381013
53.504788 1.383987
53.535896 1.386815
53.566905 1.389482
53.597820 1.391976
53.628647 1.394284
53.659391 1.396401
53.690058 1.398314
53.720654 1.400016
53.751184 1.401501
53.781653 1.402766
53.812067 1.403803
53.842432 1.404613
53.872753 1.405192
53.903035 1.405539
53.933284 1.405657
53.963505 1.405542
53.993704 1.405199
54.023886 1.404631
54.054056 1.403842
54.084220 1.402835
54.114383 1.401617
54.144550 1.400193
54.174725 1.398570
54.204913 1.396758
54.235118 1.394763
54.265345 1.392594
54.295600 1.390264
54.325887 1.387784
54.356212 1.385164
54.386579 1.382418
54.416995 1.379557
54.447463 1.376599
54.477988 1.373555
54.508577 1.370440
54.539233 1.367272
54.569962 1.364069
54.600769 1.360847
54.631659 1.357622
54.662637 1.354412
54.693708 1.351239
54.724877 1.348121
54.756149 1.345075
54.787528 1.342124
54.819021 1.339286
54.850632 1.336583
54.882366 1.334033
54.914228 1.331655
54.946223 1.329468
54.978350 1.327493
55.010616 1.325746
55.043024 1.324244
55.075578 1.323002
55.108285 1.322035
55.141147 1.321355
55.174147 1.320976
55.207193 1.320902
55.240241 1.321140
55.273227 1.321684
55.306173 1.322531
55.339107 1.323674
55.372052 1.325109
55.405037 1.326826
55.438076 1.328817
55.471082 1.331060
55.504055 1.333535
55.537021 1.336227
55.570007 1.339117
55.602963 1.342184
55.635756 1.345384
55.668385 1.348688
55.700856 1.352076
55.733175 1.355521
55.765345 1.358997
55.797371 1.362481
55.829260 1.365950
55.861015 1.369381
55.892643 1.372752
55.924148 1.376042
55.955536 1.379232
55.986811 1.382304
56.017979 1.385243
56.049042 1.388033
56.080008 1.390660
56.110881 1.393111
56.141668 1.395374
56.172373 1.397444
56.203003 1.399307
56.233563 1.400959
56.264058 1.402392
56.294494 1.403602
56.324876 1.404585
56.355211 1.405339
56.385503 1.405862
56.415757 1.406153
56.445980 1.406213
56.476177 1.406039
56.506352 1.405639
56.536512 1.405013
56.566661 1.404166
56.596806 1.403103
56.626951 1.401829
56.657101 1.400349
56.687260 1.398672
56.717433 1.396808
56.747624 1.394761
56.777840 1.392544
56.808084 1.390168
56.838362 1.387643
56.868679 1.384981
56.899040 1.382195
56.929449 1.379299
56.959913 1.376308
56.990436 1.373235
57.021023 1.370095
57.051679 1.366907
57.082409 1.363688
57.113218 1.360452
57.144112 1.357219
57.175095 1.354008
57.206171 1.350839
57.237348 1.347729
57.268628 1.344698
57.300018 1.341767
57.331523 1.338955
57.363146 1.336284
57.394895 1.333770
57.426772 1.331434
57.458783 1.329296
57.490927 1.327374
57.523211 1.325685
57.555639 1.324246
57.588214 1.323071
57.620943 1.322175
57.653829 1.321571
57.686834 1.321270
57.719879 1.321276
57.752908 1.321595
57.785878 1.322220
57.818813 1.323147
57.851739 1.324370
57.884681 1.325882
57.917668 1.327676
57.950700 1.329741
57.983691 1.332054
58.016653 1.334596
58.049613 1.337351
58.082596 1.340300
58.115515 1.343419
58.148267 1.346663
58.180856 1.350007
58.213289 1.353427
58.245569 1.356899
58.277701 1.360395
58.309691 1.363893
58.341544 1.367369
58.373265 1.370801
58.404858 1.374167
58.436330 1.377447
58.467686 1.380622
58.498929 1.383674
58.530064 1.386589
58.561097 1.389349
58.592033 1.391943
58.622877 1.394356
58.653636 1.396579
58.684314 1.398606
58.714918 1.400424
58.745452 1.402028
58.775923 1.403412
58.806336 1.404571
58.836696 1.405503
58.867009 1.406205
58.897281 1.406674
58.927516 1.406913
58.957721 1.406920
58.987900 1.406694
59.018059 1.406243
59.048204 1.405567
59.078339 1.404671
59.108470 1.403559
59.138603 1.402238
59.168742 1.400714
59.198891 1.398994
59.229055 1.397088
59.259238 1.395002
59.289446 1.392747
59.319684 1.390336
59.349957 1.387779
59.380269 1.385087
59.410627 1.382274
59.441034 1.379353
59.471496 1.376339
59.502018 1.373246
59.532605 1.370089
59.563263 1.366887
59.593995 1.363657
59.624807 1.360414
59.655705 1.357176
59.686692 1.353961
59.717775 1.350793
59.748958 1.347686
59.780247 1.344661
59.811645 1.341738
59.843159 1.338939
59.874793 1.336282
59.906553 1.333787
59.938443 1.331471
59.970466 1.329357
60.002625 1.327462
60.034924 1.325803
60.067367 1.324396
60.099959 1.323255
60.132705 1.322397
60.165609 1.321831
60.198610 1.321572
60.231649 1.321621
60.264656 1.321980
60.297608 1.322647
60.330528 1.323614
60.363443 1.324877
60.396378 1.326429
60.429362 1.328260
60.462382 1.330360
60.495357 1.332705
60.528307 1.335275
60.561259 1.338056
60.594236 1.341029
60.627116 1.344160
60.659830 1.347414
60.692384 1.350763
60.724780 1.354186
60.757026 1.357656
60.789124 1.361147
60.821081 1.364636
60.852902 1.368101
60.884592 1.371519
60.916156 1.374868
60.947599 1.378127
60.978926 1.381279
61.010143 1.384306
61.041252 1.387193
61.072259 1.389925
61.103171 1.392488
61.133992 1.394869
61.164729 1.397060
61.195386 1.399051
61.225970 1.400834
61.256486 1.402400
61.286939 1.403746
61.317335 1.404867
61.347680 1.405759
61.377979 1.406421
61.408237 1.406850
61.438460 1.407047
61.468654 1.407012
61.498823 1.406745
61.528973 1.406251
61.559109 1.405533
61.589237 1.404596
61.619362 1.403443
61.649489 1.402081
61.679624 1.400516
61.709770 1.398757
61.739931 1.396812
61.770113 1.394689
61.800321 1.392400
61.830559 1.389955
61.860833 1.387366
61.891148 1.384644
61.921509 1.381803
61.951921 1.378857
61.982388 1.375821
62.012917 1.372709
62.043512 1.369536
62.074177 1.366322
62.104919 1.363083
62.135742 1.359834
62.166651 1.356595
62.197651 1.353384
62.228748 1.350224
62.259945 1.347130
62.291249 1.344123
62.322665 1.341223
62.354197 1.338451
62.385850 1.335826
62.417629 1.333367
62.449540 1.331094
62.481585 1.329026
62.513765 1.327182
62.546087 1.325578
62.578554 1.324230
62.611171 1.323152
62.643943 1.322359
62.676873 1.321864
62.709881 1.321675
62.742924 1.321796
62.775924 1.322229
62.808871 1.322969
62.841791 1.324009
62.874709 1.325344
62.907653 1.326966
62.940649 1.328865
62.973666 1.331032
63.006637 1.333440
63.039588 1.336070
63.072544 1.338908
63.105518 1.341933
63.138367 1.345110
63.171051 1.348404
63.203574 1.351788
63.235942 1.355240
63.268158 1.358733
63.300229 1.362242
63.332159 1.365744
63.363953 1.369215
63.395617 1.372635
63.427155 1.375979
63.458574 1.379230
63.489877 1.382369
63.521069 1.385379
63.552155 1.388244
63.583140 1.390950
63.614030 1.393484
63.644831 1.395832
63.675547 1.397988
63.706186 1.399942
63.736751 1.401685
63.767250 1.403210
63.797687 1.404514
63.828067 1.405590
63.858397 1.406437
63.888682 1.407054
63.918927 1.407437
63.949138 1.407590
63.979320 1.407509
64.009478 1.407197
64.039618 1.406660
64.069746 1.405899
64.099865 1.404920
64.129983 1.403726
64.160104 1.402325
64.190234 1.400722
64.220375 1.398928
64.250533 1.396948
64.280712 1.394792
64.310918 1.392472
64.341155 1.389999
64.371429 1.387383
64.401744 1.384637
64.432106 1.381775
64.462520 1.378810
64.492990 1.375757
64.523523 1.372630
64.554122 1.369445
64.584792 1.366221
64.615540 1.362975
64.646370 1.359722
64.677286 1.356480
64.708295 1.353271
64.739401 1.350113
64.770608 1.347023
64.801923 1.344024
64.833350 1.341134
64.864894 1.338375
64.896560 1.335765
64.928354 1.333324
64.960279 1.331071
64.992338 1.329026
65.024535 1.327206
65.056873 1.325629
65.089357 1.324310
65.121992 1.323263
65.154782 1.322504
65.187727 1.322042
65.220733 1.321889
65.253770 1.322046
65.286755 1.322514
65.319691 1.323288
65.352603 1.324361
65.385517 1.325728
65.418460 1.327382
65.451460 1.329311
65.484466 1.331505
65.517429 1.333935
65.550375 1.336585
65.583330 1.339440
65.616291 1.342479
65.649106 1.345663
65.681758 1.348957
65.714250 1.352340
65.746586 1.355788
65.778774 1.359273
65.810816 1.362770
65.842718 1.366258
65.874486 1.369713
65.906124 1.373114
65.937638 1.376437
65.969033 1.379664
66.000314 1.382777
66.031485 1.385759
66.062550 1.388596
66.093516 1.391272
66.124388 1.393774
66.155171 1.396090
66.185871 1.398213
66.216495 1.400133
66.247046 1.401840
66.277532 1.403329
66.307957 1.404596
66.338326 1.405636
66.368647 1.406446
66.398922 1.407025
66.429160 1.407371
66.459364 1.407485
66.489540 1.407365
66.519693 1.407015
66.549830 1.406439
66.579954 1.405640
66.610073 1.404623
66.640190 1.403392
66.670311 1.401954
66.700441 1.400316
66.730584 1.398487
66.760744 1.396474
66.790927 1.394286
66.821137 1.391936
66.851379 1.389434
66.881659 1.386791
66.911981 1.384020
66.942351 1.381135
66.972774 1.378149
67.003255 1.375079
67.033798 1.371937
67.064408 1.368741
67.095092 1.365510
67.125853 1.362259
67.156698 1.359004
67.187630 1.355766
67.218655 1.352564
67.249778 1.349417
67.281004 1.346344
67.312338 1.343365
67.343785 1.340500
67.375351 1.337770
67.407039 1.335194
67.438855 1.332791
67.470805 1.330580
67.502888 1.328581
67.535109 1.326812
67.567473 1.325289
67.599984 1.324027
67.632646 1.323041
67.665465 1.322344
67.698431 1.321948
67.731447 1.321862
67.764485 1.322087
67.797464 1.322623
67.830398 1.323465
67.863312 1.324604
67.896233 1.326037
67.929188 1.327754
67.962201 1.329747
67.995201 1.331998
68.028162 1.334484
68.061111 1.337188
68.094073 1.340093
68.127021 1.343177
68.159810 1.346399
68.192436 1.349727
68.224902 1.353139
68.257215 1.356611
68.289378 1.360114
68.321397 1.363624
68.353277 1.367121
68.385023 1.370579
68.416641 1.373978
68.448135 1.377294
68.479510 1.380511
68.510772 1.383610
68.541924 1.386575
68.572971 1.389390
68.603919 1.392041
68.634774 1.394514
68.665542 1.396799
68.696227 1.398889
68.726837 1.400773
68.757375 1.402444
68.787848 1.403895
68.818261 1.405123
68.848620 1.406123
68.878930 1.406892
68.909196 1.407430
68.939425 1.407735
68.969621 1.407809
68.999790 1.407649
69.029937 1.407260
69.060068 1.406646
69.090188 1.405810
69.120303 1.404756
69.150417 1.403490
69.180536 1.402019
69.210665 1.400349
69.240807 1.398490
69.270967 1.396448
69.301150 1.394233
69.331362 1.391858
69.361606 1.389333
69.391889 1.386669
69.422216 1.383880
69.452590 1.380979
69.483018 1.377980
69.513505 1.374897
69.544054 1.371745
69.574673 1.368542
69.605364 1.365305
69.636135 1.362052
69.666989 1.358796
69.697931 1.355559
69.728967 1.352361
69.760102 1.349220
69.791340 1.346154
69.822688 1.343185
69.854149 1.340333
69.885728 1.337617
69.917432 1.335058
69.949264 1.332673
69.981230 1.330483
70.013330 1.328507
70.045569 1.326762
70.077951 1.325266
70.110481 1.324032
70.143163 1.323076
70.176002 1.322411
70.208976 1.322048
70.241992 1.321993
70.275019 1.322252
70.307984 1.322820
70.340909 1.323692
70.373817 1.324861
70.406735 1.326322
70.439691 1.328068
70.472704 1.330086
70.505693 1.332359
70.538647 1.334864
70.571592 1.337584
70.604554 1.340502
70.637480 1.343594
70.670240 1.346818
70.702837 1.350145
70.735276 1.353553
70.767562 1.357018
70.799699 1.360511
70.831693 1.364009
70.863549 1.367491
70.895273 1.370932
70.926868 1.374310
70.958341 1.377606
70.989697 1.380799
71.020939 1.383872
71.052073 1.386810
71.083103 1.389597
71.114035 1.392220
71.144875 1.394663
71.175629 1.396918
71.206302 1.398977
71.236899 1.400829
71.267426 1.402467
71.297889 1.403884
71.328293 1.405079
71.358644 1.406044
71.388947 1.406780
71.419207 1.407283
71.449431 1.407553
71.479623 1.407591
71.509789 1.407396
71.539934 1.406972
71.570063 1.406323
71.600183 1.405452
71.630298 1.404364
71.660413 1.403065
71.690535 1.401560
71.720666 1.399858
71.750812 1.397967
71.780976 1.395895
71.811165 1.393653
71.841383 1.391251
71.871634 1.388700
71.901925 1.386013
71.932260 1.383202
71.962644 1.380280
71.993083 1.377264
72.023581 1.374167
72.054143 1.371004
72.084774 1.367793
72.115480 1.364552
72.146265 1.361295
72.177135 1.358042
72.208094 1.354810
72.239148 1.351623
72.270302 1.348496
72.301560 1.345448
72.332928 1.342501
72.364410 1.339676
72.396012 1.336991
72.427739 1.334467
72.459595 1.332121
72.491585 1.329975
72.523711 1.328046
72.555975 1.326352
72.588383 1.324910
72.620940 1.323733
72.653651 1.322837
72.686518 1.322234
72.719507 1.321937
72.752535 1.321948
72.785558 1.322273
72.818519 1.322907
72.851443 1.323844
72.884356 1.325078
72.917283 1.326602
72.950252 1.328408
72.983273 1.330487
73.016257 1.332816
73.049211 1.335373
73.082160 1.338144
73.115131 1.341109
73.148034 1.344243
73.180769 1.347503
73.213343 1.350861
73.245759 1.354296
73.278022 1.357781
73.310138 1.361290
73.342111 1.364800
73.373947 1.368287
73.405650 1.371730
73.437227 1.375105
73.468681 1.378393
73.500019 1.381575
73.531244 1.384633
73.562360 1.387553
73.593374 1.390317
73.624291 1.392913
73.655116 1.395328
73.685856 1.397552
73.716515 1.399578
73.747100 1.401395
73.777615 1.402997
73.808067 1.404378
73.838461 1.405533
73.868802 1.406459
73.899097 1.407156
73.929349 1.407619
73.959566 1.407850
73.989751 1.407849
74.019911 1.407615
74.050052 1.407154
74.080177 1.406469
74.110293 1.405562
74.140406 1.404440
74.170519 1.403108
74.200639 1.401572
74.230771 1.399840
74.260917 1.397921
74.291083 1.395822
74.321273 1.393554
74.351493 1.391130
74.381748 1.388558
74.412043 1.385852
74.442383 1.383025
74.472772 1.380090
74.503217 1.377062
74.533722 1.373955
74.564291 1.370783
74.594931 1.367567
74.625646 1.364322
74.656441 1.361065
74.687321 1.357812
74.718291 1.354584
74.749357 1.351401
74.780523 1.348281
74.811794 1.345242
74.843176 1.342307
74.874672 1.339495
74.906290 1.336826
74.938032 1.334319
74.969905 1.331993
75.001913 1.329868
75.034055 1.327963
75.066337 1.326294
75.098764 1.324879
75.131341 1.323730
75.164071 1.322865
75.196959 1.322293
75.229951 1.322028
75.262980 1.322072
75.295988 1.322429
75.328937 1.323093
75.361853 1.324060
75.394761 1.325323
75.427687 1.326875
75.460659 1.328707
75.493676 1.330810
75.526651 1.333158
75.559599 1.335733
75.592546 1.338519
75.625516 1.341498
75.658389 1.344634
75.691097 1.347894
75.723643 1.351250
75.756033 1.354679
75.788270 1.358156
75.820361 1.361653
75.852311 1.365149
75.884124 1.368621
75.915805 1.372045
75.947361 1.375400
75.978796 1.378665
76.010115 1.381823
76.041321 1.384855
76.072421 1.387748
76.103419 1.390484
76.134321 1.393052
76.165132 1.395436
76.195859 1.397631
76.226506 1.399625
76.257080 1.401410
76.287586 1.402979
76.318029 1.404327
76.348415 1.405449
76.378749 1.406342
76.409037 1.407004
76.439285 1.407434
76.469497 1.407630
76.499679 1.407595
76.529837 1.407326
76.559976 1.406830
76.590101 1.406111
76.620218 1.405170
76.650332 1.404015
76.680448 1.402649
76.710571 1.401081
76.740706 1.399318
76.770856 1.397369
76.801027 1.395241
76.831224 1.392946
76.861451 1.390496
76.891714 1.387900
76.922017 1.385172
76.952366 1.382324
76.982766 1.379370
77.013222 1.376327
77.043739 1.373206
77.074322 1.370025
77.104976 1.366802
77.135705 1.363554
77.166516 1.360295
77.197413 1.357046
77.228401 1.353826
77.259485 1.350655
77.290670 1.347550
77.321961 1.344531
77.353364 1.341620
77.384883 1.338836
77.416523 1.336199
77.448289 1.333729
77.480187 1.331443
77.512219 1.329363
77.544386 1.327506
77.576695 1.325889
77.609149 1.324529
77.641753 1.323438
77.674512 1.322633
77.707429 1.322125
77.740431 1.321925
77.773469 1.322035
77.806470 1.322457
77.839417 1.323187
77.872335 1.324218
77.905249 1.325544
77.938186 1.327158
77.971173 1.329051
78.004191 1.331212
78.037163 1.333615
78.070112 1.336241
78.103065 1.339076
78.136036 1.342100
78.168885 1.345276
78.201569 1.348569
78.234092 1.351955
78.266460 1.355409
78.298676 1.358904
78.330746 1.362416
78.362675 1.365922
78.394468 1.369398
78.426130 1.372822
78.457667 1.376172
78.489084 1.379429
78.520386 1.382574
78.551576 1.385591
78.582659 1.388463
78.613641 1.391176
78.644528 1.393717
78.675326 1.396072
78.706039 1.398236
78.736674 1.400197
78.767236 1.401947
78.797731 1.403479
78.828163 1.404790
78.858540 1.405873
78.888865 1.406727
78.919145 1.407351
78.949386 1.407741
78.979591 1.407899
79.009768 1.407825
79.039921 1.407519
79.070055 1.406987
79.100177 1.406231
79.130291 1.405256
79.160403 1.404067
79.190518 1.402669
79.220640 1.401070
79.250776 1.399279
79.280927 1.397302
79.311099 1.395149
79.341298 1.392830
79.371529 1.390357
79.401795 1.387742
79.432103 1.384996
79.462458 1.382133
79.492864 1.379167
79.523326 1.376112
79.553850 1.372983
79.584441 1.369794
79.615104 1.366567
79.645843 1.363316
79.676663 1.360058
79.707571 1.356810
79.738570 1.353593
79.769667 1.350428
79.800865 1.347331
79.832169 1.344322
79.863586 1.341423
79.895120 1.338653
79.926776 1.336032
79.958559 1.333580
79.990473 1.331314
80.022522 1.329256
80.054708 1.327423
80.087034 1.325832
80.119508 1.324498
80.152131 1.323437
80.184910 1.322662
80.217845 1.322185
80.250846 1.322016
80.283881 1.322158
80.316868 1.322612
80.349804 1.323372
80.382714 1.324432
80.415625 1.325786
80.448563 1.327427
80.481555 1.329345
80.514563 1.331528
80.547527 1.333949
80.580472 1.336592
80.613424 1.339440
80.646385 1.342473
80.679206 1.345652
80.711862 1.348944
80.744358 1.352326
80.776699 1.355773
80.808890 1.359259
80.840936 1.362758
80.872842 1.366249
80.904613 1.369708
80.936255 1.373113
80.967772 1.376442
80.999169 1.379676
81.030453 1.382796
81.061625 1.385786
81.092692 1.388631
81.123659 1.391316
81.154532 1.393828
81.185316 1.396154
81.216017 1.398287
81.246640 1.400216
81.277192 1.401934
81.307677 1.403434
81.338101 1.404712
81.368470 1.405762
81.398789 1.406583
81.429064 1.407172
81.459300 1.407528
81.489502 1.407653
81.519676 1.407543
81.549827 1.407203
81.579961 1.406637
81.610083 1.405847
81.640198 1.404839
81.670311 1.403617
81.700429 1.402187
81.730555 1.400556
81.760694 1.398734
81.790850 1.396728
81.821029 1.394546
81.851234 1.392202
81.881471 1.389704
81.911746 1.387066
81.942063 1.384298
81.972428 1.381416
82.002845 1.378432
82.033319 1.375363
82.063856 1.372222
82.094460 1.369025
82.125137 1.365793
82.155891 1.362539
82.186728 1.359281
82.217653 1.356039
82.248670 1.352831
82.279785 1.349679
82.311002 1.346599
82.342328 1.343612
82.373766 1.340738
82.405322 1.337998
82.437001 1.335411
82.468808 1.332996
82.500748 1.330772
82.532822 1.328760
82.565033 1.326976
82.597386 1.325438
82.629887 1.324161
82.662539 1.323158
82.695347 1.322445
82.728304 1.322032
82.761316 1.321928
82.794354 1.322137
82.827335 1.322656
82.860270 1.323481
82.893184 1.324604
82.926102 1.326022
82.959052 1.327724
82.992060 1.329703
83.025063 1.331942
83.058025 1.334416
83.090972 1.337110
83.123931 1.340006
83.156884 1.343082
83.189681 1.346299
83.222314 1.349623
83.254787 1.353032
83.287107 1.356503
83.319276 1.360006
83.351302 1.363518
83.383188 1.367018
83.414939 1.370479
83.446562 1.373883
83.478061 1.377206
83.509441 1.380429
83.540707 1.383536
83.571863 1.386509
83.602914 1.389333
83.633866 1.391994
83.664724 1.394478
83.695495 1.396774
83.726183 1.398875
83.756794 1.400771
83.787335 1.402454
83.817809 1.403917
83.848224 1.405157
83.878583 1.406169
83.908894 1.406951
83.939161 1.407501
83.969390 1.407819
83.999586 1.407905
84.029754 1.407757
84.059901 1.407380
84.090031 1.406778
84.120150 1.405953
84.150262 1.404910
84.180374 1.403655
84.210491 1.402194
84.240617 1.400533
84.270757 1.398683
84.300914 1.396650
84.331095 1.394443
84.361303 1.392076
84.391544 1.389557
84.421823 1.386899
84.452145 1.384116
84.482515 1.381218
84.512938 1.378223
84.543419 1.375143
84.573963 1.371993
84.604576 1.368790
84.635262 1.365554
84.666026 1.362299
84.696873 1.359042
84.727809 1.355802
84.758838 1.352599
84.789965 1.349453
84.821196 1.346381
84.852536 1.343404
84.883988 1.340543
84.915560 1.337818
84.947255 1.335248
84.979078 1.332851
85.011035 1.330648
85.043126 1.328659
85.075355 1.326899
85.107727 1.325388
85.140247 1.324137
85.172918 1.323164
85.205747 1.322481
85.238715 1.322100
85.271728 1.322028
85.304757 1.322268
85.337725 1.322818
85.370651 1.323672
85.403558 1.324825
85.436475 1.326270
85.469426 1.327999
85.502437 1.330003
85.535429 1.332262
85.568383 1.334754
85.601328 1.337462
85.634288 1.340370
85.667220 1.343454
85.699989 1.346672
85.732594 1.349994
85.765042 1.353399
85.797335 1.356862
85.829480 1.360354
85.861482 1.363853
85.893345 1.367337
85.925075 1.370782
85.956677 1.374165
85.988156 1.377466
86.019517 1.380666
86.050765 1.383747
86.081904 1.386694
86.112939 1.389490
86.143876 1.392123
86.174720 1.394577
86.205478 1.396844
86.236154 1.398914
86.266755 1.400778
86.297285 1.402429
86.327750 1.403860
86.358157 1.405067
86.388509 1.406045
86.418814 1.406794
86.449076 1.407311
86.479300 1.407594
86.509493 1.407646
86.539659 1.407463
86.569804 1.407052
86.599934 1.406416
86.630053 1.405557
86.660167 1.404482
86.690281 1.403194
86.720401 1.401701
86.750531 1.400009
86.780675 1.398129
86.810837 1.396066
86.841023 1.393832
86.871238 1.391439
86.901487 1.388896
86.931774 1.386215
86.962105 1.383410
86.992486 1.380494
87.022920 1.377483
87.053413 1.374389
87.083970 1.371229
87.114597 1.368019
87.145297 1.364779
87.176077 1.361521
87.206940 1.358266
87.237893 1.355032
87.268941 1.351840
87.300087 1.348709
87.331338 1.345655
87.362698 1.342701
87.394173 1.339867
87.425767 1.337173
87.457485 1.334638
87.489333 1.332280
87.521314 1.330120
87.553430 1.328178
87.585686 1.326469
87.618085 1.325011
87.650632 1.323817
87.683332 1.322904
87.716190 1.322283
87.749174 1.321967
87.782199 1.321960
87.815225 1.322266
87.848189 1.322882
87.881115 1.323801
87.914027 1.325017
87.946952 1.326524
87.979917 1.328314
88.012937 1.330377
88.045924 1.332692
88.078879 1.335236
88.111827 1.337995
88.144796 1.340949
88.177708 1.344075
88.210454 1.347328
88.243036 1.350681
88.275461 1.354113
88.307733 1.357596
88.339857 1.361105
88.371839 1.364615
88.403682 1.368106
88.435393 1.371552
88.466976 1.374932
88.498437 1.378225
88.529782 1.381415
88.561013 1.384481
88.592135 1.387410
88.623155 1.390184
88.654077 1.392791
88.684907 1.395217
88.715651 1.397453
88.746315 1.399491
88.776903 1.401321
88.807422 1.402936
88.837877 1.404330
88.868274 1.405499
88.898618 1.406439
88.928914 1.407149
88.959169 1.407626
88.989387 1.407871
89.019574 1.407884
89.049735 1.407664
89.079876 1.407216
89.110002 1.406544
89.140118 1.405650
89.170230 1.404541
89.200342 1.403221
89.230462 1.401696
89.260592 1.399975
89.290736 1.398067
89.320900 1.395979
89.351089 1.393720
89.381307 1.391304
89.411559 1.388741
89.441851 1.386042
89.472187 1.383222
89.502573 1.380292
89.533014 1.377269
89.563515 1.374165
89.594080 1.370997
89.624715 1.367782
89.655424 1.364538
89.686214 1.361280
89.717088 1.358026
89.748053 1.354795
89.779112 1.351609
89.810271 1.348484
89.841535 1.345439
89.872910 1.342496
89.904399 1.339676
89.936008 1.336997
89.967743 1.334479
89.999608 1.332141


==> CD_moving_Re200_BCIT.dat <==
t CD
0	285.75
0.011111	4.0356
0.022222	3.0338
0.033333	2.5575
0.044444	2.2642
0.055556	2.0605
0.066667	1.909
0.077778	1.7904
0.088889	1.6958
0.1	1.6174
0.11111	1.552
0.12222	1.4968
0.13333	1.4495
0.14444	1.4082
0.15556	1.3727
0.16667	1.3412
0.17778	1.3137
0.18889	1.2898
0.2	1.268
0.21111	1.2489
0.22222	1.2318
0.23333	1.2164
0.24444	1.2029
0.25556	-4.3254
0.26667	-2.2898
0.27778	-1.6839
0.28889	-1.3492
0.3	-1.1293
0.31111	-0.9718
0.32222	-0.85273
0.33333	-0.7592
0.34444	-0.68361
0.35556	-0.62117
0.36667	-0.56868
0.37778	-0.52393
0.38889	-0.48532
0.4	-0.45167
0.41111	-0.42208
0.42222	-0.39586
0.43333	-0.37248
0.44444	-0.3515
0.45556	-0.33259
0.46667	-0.31544
0.47778	-0.29983
0.48889	-0.28557
0.5	-0.27249
0.51111	-0.26045
0.52222	-0.24934
0.53333	-0.23905
0.54444	-0.2295
0.55556	-0.22061
0.56667	-0.21232
0.57778	-0.20457
0.58889	-0.1973
0.6	-0.19049
0.61111	-0.18408
0.62222	-0.17804
0.63333	-0.17234
0.64444	-0.16695
0.65556	-0.16185
0.66667	-0.15702
0.67778	-0.15243
0.68889	-0.14807
0.7	-0.14392
0.71111	-0.13997
0.72222	-0.1362
0.73333	-0.1326
0.74444	-0.12917
0.75556	-0.12588
0.76667	-0.12273
0.77778	-0.11971
0.78889	-0.11682
0.8	-0.11404
0.81111	-0.11138
0.82222	-0.10881
0.83333	-0.10635
0.84444	-0.10398
0.85556	-0.10169
0.86667	-0.099488
0.87778	-0.097365
0.88889	-0.095316
0.9	-0.093338
0.91111	-0.091428
0.92222	-0.089582
0.93333	-0.087797
0.94444	-0.08607
0.95556	-0.0844
0.96667	-0.082782
0.97778	-0.081215
0.98889	-0.079697
1	-0.078225
1.0111	-0.076798
1.0222	-0.075414
1.0333	-0.07407
1.0444	-0.072765
1.0556	-0.071498
1.0667	-0.070267
1.0778	-0.069071
1.0889	-0.067908
1.1	-0.066778
1.1111	-0.065678
1.1222	-0.064607
1.1333	-0.063565
1.1444	-0.062551
1.1556	-0.061563
1.1667	-0.060601
1.1778	-0.059663
1.1889	-0.058749
1.2	-0.057858
1.2111	-0.05699
1.2222	-0.056142
1.2333	-0.055316
1.2444	-0.054509
1.2556	-0.053722
1.2667	-0.052953
1.2778	-0.052202
1.2889	-0.051469
1.3	-0.050753
1.3111	-0.050053
1.3222	-0.049369
1.3333	-0.0487
1.3444	-0.048047
1.3556	-0.047408
1.3667	-0.046782
1.3778	-0.046171
1.3889	-0.045572
1.4	-0.044987
1.4111	-0.044414
1.4222	-0.043852
1.4333	-0.043303
1.4444	-0.042765
1.4556	-0.042238
1.4667	-0.041722
1.4778	-0.041216
1.4889	-0.040721
1.5	-0.040235
1.5111	-0.039759
1.5222	-0.039292
1.5333	-0.038834
1.5444	-0.038385
1.5556	-0.037945
1.5667	-0.037513
1.5778	-0.03709
1.5889	-0.036674
1.6	-0.036266
1.6111	-0.035865
1.6222	-0.035472
1.6333	-0.035087
1.6444	-0.034708
1.6556	-0.034336
1.6667	-0.03397
1.6778	-0.033611
1.6889	-0.033259
1.7	-0.032912
1.7111	-0.032572
1.7222	-0.032237
1.7333	-0.031908
1.7444	-0.031585
1.7556	-0.031268
1.7667	-0.030955
1.7778	-0.030648
1.7889	-0.030346
1.8	-0.030049
1.8111	-0.029757
1.8222	-0.029469
1.8333	-0.029186
1.8444	-0.028908
1.8556	-0.028634
1.8667	-0.028365
1.8778	-0.0281
1.8889	-0.027839
1.9	-0.027582
1.9111	-0.027329
1.9222	-0.02708
1.9333	-0.026835
1.9444	-0.026593
1.9556	-0.026355
1.9667	-0.026121
1.9778	-0.02589
1.9889	-0.025663
2	-0.025439
2.0111	-0.025218
2.0222	-0.025
2.0333	-0.024786
2.0444	-0.024575
2.0556	-0.024367
2.0667	-0.024161
2.0778	-0.023959
2.0889	-0.02376
2.1	-0.023563
2.1111	-0.023369
2.1222	-0.023178
2.1333	-0.022989
2.1444	-0.022803
2.1556	-0.02262
2.1667	-0.022439
2.1778	-0.02226
2.1889	-0.022084
2.2	-0.02191
2.2111	-0.021739
2.2222	-0.021569
2.2333	-0.021402
2.2444	-0.021238
2.2556	-0.021075
2.2667	-0.020914
2.2778	-0.020756
2.2889	-0.0206
2.3	-0.020445
2.3111	-0.020293
2.3222	-0.020142
2.3333	-0.019993
2.3444	-0.019846
2.3556	-0.019701
2.3667	-0.019558
2.3778	-0.019417
2.3889	-0.019277
2.4	-0.019139
2.4111	-0.019003
2.4222	-0.018868
2.4333	-0.018735
2.4444	-0.018603
2.4556	-0.018473
2.4667	-0.018345
2.4778	-0.018218
2.4889	-0.018093
2.5	-0.017969
2.5111	-0.017846
2.5222	-0.017725
2.5333	-0.017605
2.5444	-0.017487
2.5556	-0.01737
2.5667	-0.017254
2.5778	-0.01714
2.5889	-0.017027
2.6	-0.016915
2.6111	-0.016805
2.6222	-0.016695
2.6333	-0.016587
2.6444	-0.01648
2.6556	-0.016374
2.6667	-0.01627
2.6778	-0.016166
2.6889	-0.016064
2.7	-0.015963
2.7111	-0.015863
2.7222	-0.015763
2.7333	-0.015665
2.7444	-0.015568
2.7556	-0.015472
2.7667	-0.015377
2.7778	-0.015283
2.7889	-0.01519
2.8	-0.015098
2.8111	-0.015007
2.8222	-0.014917
2.8333	-0.014827
2.8444	-0.014739
2.8556	-0.014652
2.8667	-0.014565
2.8778	-0.014479
2.8889	-0.014394
2.9	-0.01431
2.9111	-0.014227
2.9222	-0.014145
2.9333	-0.014063
2.9444	-0.013982
2.9556	-0.013902
2.9667	-0.013823
2.9778	-0.013745
2.9889	-0.013667
3	-0.01359
3.0111	-0.013514
3.0222	-0.013438
3.0333	-0.013364
3.0444	-0.013289
3.0556	-0.013216
3.0667	-0.013143
3.0778	-0.013071
3.0889	-0.013
3.1	-0.012929
3.1111	-0.012859
3.1222	-0.01279
3.1333	-0.012721
3.1444	-0.012653
3.1556	-0.012586
3.1667	-0.012519
3.1778	-0.012452
3.1889	-0.012387
3.2	-0.012322
3.2111	-0.012257
3.2222	-0.012193
3.2333	-0.01213
3.2444	-0.012067
3.2556	-0.012005
3.2667	-0.011943
3.2778	-0.011882
3.2889	-0.011821
3.3	-0.011761
3.3111	-0.011701
3.3222	-0.011642
3.3333	-0.011584
3.3444	-0.011526
3.3556	-0.011468
3.3667	-0.011411
3.3778	-0.011354
3.3889	-0.011298
3.4	-0.011242
3.4111	-0.011187
3.4222	-0.011132
3.4333	-0.011078
3.4444	-0.011024
3.4556	-0.010971
3.4667	-0.010918
3.4778	-0.010865
3.4889	-0.010813
3.5	-0.010762
3.5111	-0.01071
3.5222	-0.01066
3.5333	-0.010609
3.5444	-0.010559
3.5556	-0.010509
3.5667	-0.01046
3.5778	-0.010411
3.5889	-0.010363
3.6	-0.010315
3.6111	-0.010267
3.6222	-0.01022
3.6333	-0.010173
3.6444	-0.010126
3.6556	-0.01008
3.6667	-0.010034
3.6778	-0.0099886
3.6889	-0.0099435
3.7	-0.0098987
3.7111	-0.0098542
3.7222	-0.0098101
3.7333	-0.0097663
3.7444	-0.0097228
3.7556	-0.0096796
3.7667	-0.0096368
3.7778	-0.0095943
3.7889	-0.0095522
3.8	-0.0095103
3.8111	-0.0094687
3.8222	-0.0094275
3.8333	-0.0093866
3.8444	-0.0093459
3.8556	-0.0093056
3.8667	-0.0092655
3.8778	-0.0092258
3.8889	-0.0091863
3.9	-0.0091472
3.9111	-0.0091083
3.9222	-0.0090697
3.9333	-0.0090313
3.9444	-0.0089933
3.9556	-0.0089555
3.9667	-0.0089179
3.9778	-0.0088807
3.9889	-0.0088437
4	-0.008807
4.0111	-0.0087705
4.0222	-0.0087343
4.0333	-0.0086983
4.0444	-0.0086626
4.0556	-0.0086272
4.0667	-0.008592
4.0778	-0.008557
4.0889	-0.0085223
4.1	-0.0084878
4.1111	-0.0084535
4.1222	-0.0084195
4.1333	-0.0083857
4.1444	-0.0083521
4.1556	-0.0083188
4.1667	-0.0082857
4.1778	-0.0082528
4.1889	-0.0082202
4.2	-0.0081877
4.2111	-0.0081555
4.2222	-0.0081235
4.2333	-0.0080917
4.2444	-0.0080601
4.2556	-0.0080287
4.2667	-0.0079976
4.2778	-0.0079666
4.2889	-0.0079358
4.3	-0.0079053
4.3111	-0.0078749
4.3222	-0.0078447
4.3333	-0.0078148
4.3444	-0.007785
4.3556	-0.0077554
4.3667	-0.007726
4.3778	-0.0076968
4.3889	-0.0076678
4.4	-0.007639
4.4111	-0.0076103
4.4222	-0.0075819
4.4333	-0.0075536
4.4444	-0.0075255
4.4556	-0.0074976
4.4667	-0.0074698
4.4778	-0.0074422
4.4889	-0.0074148
4.5	-0.0073876
4.5111	-0.0073605
4.5222	-0.0073336
4.5333	-0.0073069
4.5444	-0.0072803
4.5556	-0.0072539
4.5667	-0.0072277
4.5778	-0.0072016
4.5889	-0.0071757
4.6	-0.0071499
4.6111	-0.0071243
4.6222	-0.0070988
4.6333	-0.0070736
4.6444	-0.0070484
4.6556	-0.0070234
4.6667	-0.0069986
4.6778	-0.0069739
4.6889	-0.0069493
4.7	-0.0069249
4.7111	-0.0069007
4.7222	-0.0068766
4.7333	-0.0068526
4.7444	-0.0068288
4.7556	-0.0068051
4.7667	-0.0067815
4.7778	-0.0067581
4.7889	-0.0067348
4.8	-0.0067117
4.8111	-0.0066887
4.8222	-0.0066658
4.8333	-0.0066431
4.8444	-0.0066205
4.8556	-0.006598
4.8667	-0.0065757
4.8778	-0.0065535
4.8889	-0.0065314
4.9	-0.0065094
4.9111	-0.0064876
4.9222	-0.0064658
4.9333	-0.0064442
4.9444	-0.0064228
4.9556	-0.0064014
4.9667	-0.0063802
4.9778	-0.0063591
4.9889	-0.0063381
5	-0.0063172
5.0111	-0.0062965
5.0222	-0.0062758
5.0333	-0.0062553
5.0444	-0.0062349
5.0556	-0.0062146
5.0667	-0.0061944
5.0778	-0.0061743
5.0889	-0.0061543
5.1	-0.0061345
5.1111	-0.0061147
5.1222	-0.0060951
5.1333	-0.0060755
5.1444	-0.0060561
5.1556	-0.0060368
5.1667	-0.0060175
5.1778	-0.0059984
5.1889	-0.0059794
5.2	-0.0059605
5.2111	-0.0059417
5.2222	-0.005923
5.2333	-0.0059044
5.2444	-0.0058859
5.2556	-0.0058674
5.2667	-0.0058491
5.2778	-0.0058309
5.2889	-0.0058128
5.3	-0.0057947
5.3111	-0.0057768
5.3222	-0.005759
5.3333	-0.0057412
5.3444	-0.0057236
5.3556	-0.005706
5.3667	-0.0056885
5.3778	-0.0056711
5.3889	-0.0056539
5.4	-0.0056366
5.4111	-0.0056195
5.4222	-0.0056025
5.4333	-0.0055856
5.4444	-0.0055687
5.4556	-0.0055519
5.4667	-0.0055353
5.4778	-0.0055187
5.4889	-0.0055022
5.5	-0.0054857
5.5111	-0.0054694
5.5222	-0.0054531
5.5333	-0.0054369
5.5444	-0.0054208
5.5556	-0.0054048
5.5667	-0.0053889
5.5778	-0.005373
5.5889	-0.0053572
5.6	-0.0053415
5.6111	-0.0053259
5.6222	-0.0053104
5.6333	-0.0052949
5.6444	-0.0052795
5.6556	-0.0052642
5.6667	-0.0052489
5.6778	-0.0052338
5.6889	-0.0052187
5.7	-0.0052036
5.7111	-0.0051887
5.7222	-0.0051738
5.7333	-0.005159
5.7444	-0.0051443
5.7556	-0.0051296
5.7667	-0.005115
5.7778	-0.0051005
5.7889	-0.0050861
5.8	-0.0050717
5.8111	-0.0050574
5.8222	-0.0050431
5.8333	-0.0050289
5.8444	-0.0050148
5.8556	-0.0050008
5.8667	-0.0049868
5.8778	-0.0049729
5.8889	-0.0049591
5.9	-0.0049453
5.9111	-0.0049316
5.9222	-0.0049179
5.9333	-0.0049043
5.9444	-0.0048908
5.9556	-0.0048774
5.9667	-0.004864
5.9778	-0.0048506
5.9889	-0.0048373
6	-0.0048241
6.0111	-0.004811
6.0222	-0.0047979
6.0333	-0.0047849
6.0444	-0.0047719
6.0556	-0.004759
6.0667	-0.0047461
6.0778	-0.0047333
6.0889	-0.0047206
6.1	-0.0047079
6.1111	-0.0046953
6.1222	-0.0046828
6.1333	-0.0046702
6.1444	-0.0046578
6.1556	-0.0046454
6.1667	-0.0046331
6.1778	-0.0046208
6.1889	-0.0046086
6.2	-0.0045964
6.2111	-0.0045843
6.2222	-0.0045722
6.2333	-0.0045602
6.2444	-0.0045482
6.2556	-0.0045363
6.2667	-0.0045245
6.2778	-0.0045127
6.2889	-0.0045009
6.3	-0.0044892
6.3111	-0.0044776
6.3222	-0.004466
6.3333	-0.0044545
6.3444	-0.004443
6.3556	-0.0044315
6.3667	-0.0044201
6.3778	-0.0044088
6.3889	-0.0043975
6.4	-0.0043863
6.4111	-0.0043751
6.4222	-0.0043639
6.4333	-0.0043528
6.4444	-0.0043418
6.4556	-0.0043308
6.4667	-0.0043198
6.4778	-0.0043089
6.4889	-0.004298
6.5	-0.0042872
6.5111	-0.0042764
6.5222	-0.0042657
6.5333	-0.004255
6.5444	-0.0042444
6.5556	-0.0042338
6.5667	-0.0042233
6.5778	-0.0042128
6.5889	-0.0042023
6.6	-0.0041919
6.6111	-0.0041815
6.6222	-0.0041712
6.6333	-0.0041609
6.6444	-0.0041507
6.6556	-0.0041405
6.6667	-0.0041303
6.6778	-0.0041202
6.6889	-0.0041101
6.7	-0.0041001
6.7111	-0.0040901
6.7222	-0.0040802
6.7333	-0.0040703
6.7444	-0.0040604
6.7556	-0.0040506
6.7667	-0.0040408
6.7778	-0.0040311
6.7889	-0.0040214
6.8	-0.0040117
6.8111	-0.0040021
6.8222	-0.0039925
6.8333	-0.0039829
6.8444	-0.0039734
6.8556	-0.0039639
6.8667	-0.0039545
6.8778	-0.0039451
6.8889	-0.0039358
6.9	-0.0039264
6.9111	-0.0039171
6.9222	-0.0039079
6.9333	-0.0038987
6.9444	-0.0038895
6.9556	-0.0038804
6.9667	-0.0038713
6.9778	-0.0038622
6.9889	-0.0038532
7	-0.0038442
7.0111	-0.0038352
7.0222	-0.0038263
7.0333	-0.0038174
7.0444	-0.0038086
7.0556	-0.0037998
7.0667	-0.003791
7.0778	-0.0037822
7.0889	-0.0037735
7.1	-0.0037648
7.1111	-0.0037562
7.1222	-0.0037476
7.1333	-0.003739
7.1444	-0.0037305
7.1556	-0.0037219
7.1667	-0.0037135
7.1778	-0.003705
7.1889	-0.0036966
7.2	-0.0036882
7.2111	-0.0036799
7.2222	-0.0036715
7.2333	-0.0036633
7.2444	-0.003655
7.2556	-0.0036468
7.2667	-0.0036386
7.2778	-0.0036304
7.2889	-0.0036223
7.3	-0.0036142
7.3111	-0.0036061
7.3222	-0.0035981
7.3333	-0.0035901
7.3444	-0.0035821
7.3556	-0.0035741
7.3667	-0.0035662
7.3778	-0.0035583
7.3889	-0.0035505
7.4	-0.0035426
7.4111	-0.0035348
7.4222	-0.0035271
7.4333	-0.0035193
7.4444	-0.0035116
7.4556	-0.0035039
7.4667	-0.0034963
7.4778	-0.0034886
7.4889	-0.003481
7.5	0


==> CL_Re200long.dat <==
0.012150 -0.008558
0.031152 -0.000524
0.050747 0.001235
0.070804 0.000764
0.091253 -0.000017
0.112043 -0.000712
0.133133 -0.001279
0.154507 -0.001737
0.176143 -0.002115
0.198010 -0.002434
0.220117 -0.002708
0.242427 -0.002949
0.264954 -0.003166
0.287670 -0.003363
0.310575 -0.003547
0.333672 -0.003719
0.356935 -0.003882
0.380371 -0.004039
0.403984 -0.004190
0.427752 -0.004337
0.451675 -0.004482
0.475755 -0.004623
0.499995 -0.004763
0.524385 -0.004902
0.548915 -0.005039
0.573587 -0.005176
0.598402 -0.005313
0.623361 -0.005449
0.648467 -0.005585
0.673709 -0.005722
0.699083 -0.005858
0.724589 -0.005994
0.750228 -0.006131
0.776001 -0.006267
0.801910 -0.006403
0.827954 -0.006540
0.854136 -0.006676
0.880449 -0.006812
0.906889 -0.006948
0.933456 -0.007083
0.960150 -0.007218
0.986970 -0.007352
1.013915 -0.007485
1.040987 -0.007618
1.068186 -0.007750
1.095513 -0.007880
1.122968 -0.008009
1.150546 -0.008137
1.178244 -0.008264
1.206062 -0.008389
1.234001 -0.008512
1.262060 -0.008634
1.290240 -0.008754
1.318542 -0.008872
1.346964 -0.008989
1.375508 -0.009104
1.404173 -0.009216
1.432959 -0.009327
1.461865 -0.009435
1.490893 -0.009542
1.520040 -0.009646
1.549301 -0.009748
1.578673 -0.009848
1.608155 -0.009945
1.637748 -0.010040
1.667451 -0.010132
1.697263 -0.010222
1.727184 -0.010309
1.757213 -0.010394
1.787349 -0.010475
1.817592 -0.010554
1.847942 -0.010630
1.878397 -0.010702
1.908957 -0.010772
1.939620 -0.010838
1.970383 -0.010900
2.001245 -0.010960
2.032206 -0.011015
2.063263 -0.011066
2.094418 -0.011114
2.125668 -0.011158
2.157008 -0.011198
2.188437 -0.011233
2.219954 -0.011264
2.251559 -0.011291
2.283250 -0.011313
2.315028 -0.011330
2.346892 -0.011343
2.378840 -0.011350
2.410873 -0.011353
2.442989 -0.011350
2.475189 -0.011341
2.507471 -0.011328
2.539836 -0.011308
2.572282 -0.011283
2.604809 -0.011252
2.637416 -0.011215
2.670104 -0.011172
2.702869 -0.011123
2.735711 -0.011068
2.768628 -0.011006
2.801621 -0.010937
2.834689 -0.010862
2.867831 -0.010780
2.901048 -0.010692
2.934338 -0.010596
2.967702 -0.010494
3.001139 -0.010384
3.034648 -0.010268
3.068229 -0.010144
3.101881 -0.010012
3.135605 -0.009874
3.169400 -0.009728
3.203266 -0.009574
3.237201 -0.009413
3.271207 -0.009245
3.305281 -0.009069
3.339425 -0.008885
3.373637 -0.008694
3.407918 -0.008496
3.442267 -0.008290
3.476683 -0.008076
3.511167 -0.007855
3.545717 -0.007626
3.580332 -0.007390
3.615007 -0.007146
3.649742 -0.006895
3.684509 -0.006637
3.719295 -0.006373
3.754103 -0.006102
3.788936 -0.005824
3.823795 -0.005539
3.858676 -0.005248
3.893552 -0.004951
3.928422 -0.004648
3.963290 -0.004340
3.998159 -0.004026
4.033031 -0.003706
4.067909 -0.003382
4.102796 -0.003052
4.137693 -0.002718
4.172605 -0.002379
4.207533 -0.002035
4.242479 -0.001687
4.277447 -0.001336
4.312437 -0.000980
4.347452 -0.000621
4.382495 -0.000258
4.417566 0.000108
4.452638 0.000476
4.487705 0.000847
4.522771 0.001219
4.557835 0.001594
4.592902 0.001970
4.627972 0.002347
4.663047 0.002724
4.698130 0.003103
4.733221 0.003482
4.768323 0.003861
4.803438 0.004239
4.838566 0.004617
4.873710 0.004994
4.908872 0.005370
4.944052 0.005744
4.979253 0.006117
5.014476 0.006487
5.049722 0.006855
5.084992 0.007220
5.120289 0.007582
5.155613 0.007941
5.190945 0.008295
5.226277 0.008645
5.261612 0.008991
5.296951 0.009331
5.332294 0.009666
5.367644 0.009995
5.403002 0.010318
5.438368 0.010634
5.473745 0.010944
5.509133 0.011247
5.544533 0.011543
5.579948 0.011831
5.615377 0.012110
5.650822 0.012382
5.686284 0.012645
5.721765 0.012899
5.757265 0.013143
5.792785 0.013379
5.828327 0.013604
5.863891 0.013819
5.899479 0.014023
5.935091 0.014217
5.970728 0.014400
6.006392 0.014572
6.042081 0.014732
6.077781 0.014880
6.113490 0.015016
6.149206 0.015139
6.184931 0.015250
6.220665 0.015347
6.256410 0.015432
6.292166 0.015504
6.327934 0.015561
6.363715 0.015606
6.399511 0.015636
6.435321 0.015652
6.471147 0.015654
6.506987 0.015642
6.542835 0.015615
6.578689 0.015573
6.614552 0.015517
6.650422 0.015446
6.686301 0.015360
6.722189 0.015259
6.758088 0.015143
6.793996 0.015011
6.829916 0.014865
6.865847 0.014703
6.901789 0.014526
6.937745 0.014334
6.973713 0.014126
7.009684 0.013904
7.045656 0.013666
7.081629 0.013413
7.117605 0.013146
7.153583 0.012863
7.189565 0.012565
7.225552 0.012253
7.261543 0.011927
7.297539 0.011585
7.333541 0.011230
7.369550 0.010860
7.405566 0.010477
7.441590 0.010079
7.477623 0.009668
7.513664 0.009244
7.549715 0.008807
7.585776 0.008356
7.621848 0.007893
7.657930 0.007418
7.694025 0.006930
7.730132 0.006431
7.766252 0.005920
7.802385 0.005398
7.838532 0.004864
7.874681 0.004321
7.910827 0.003768
7.946971 0.003205
7.983113 0.002632
8.019254 0.002052
8.055394 0.001463
8.091534 0.000866
8.127675 0.000261
8.163816 -0.000351
8.199958 -0.000969
8.236103 -0.001593
8.272249 -0.002223
8.308399 -0.002858
8.344552 -0.003498
8.380710 -0.004142
8.416871 -0.004789
8.453038 -0.005440
8.489211 -0.006094
8.525390 -0.006749
8.561576 -0.007406
8.597770 -0.008064
8.633971 -0.008723
8.670181 -0.009381
8.706400 -0.010039
8.742630 -0.010695
8.778869 -0.011350
8.815120 -0.012003
8.851383 -0.012652
8.887658 -0.013298
8.923946 -0.013939
8.960247 -0.014576
8.996564 -0.015208
9.032895 -0.015833
9.069242 -0.016452
9.105595 -0.017064
9.141950 -0.017667
9.178308 -0.018262
9.214669 -0.018848
9.251034 -0.019424
9.287403 -0.019989
9.323777 -0.020544
9.360158 -0.021086
9.396546 -0.021617
9.432941 -0.022134
9.469345 -0.022638
9.505758 -0.023129
9.542180 -0.023604
9.578614 -0.024065
9.615059 -0.024509
9.651516 -0.024938
9.687986 -0.025349
9.724469 -0.025744
9.760967 -0.026120
9.797481 -0.026478
9.834010 -0.026816
9.870556 -0.027135
9.907114 -0.027434
9.943680 -0.027713
9.980256 -0.027970
10.016842 -0.028206
10.053440 -0.028419
10.090049 -0.028610
10.126672 -0.028779
10.163309 -0.028924
10.199961 -0.029045
10.236628 -0.029142
10.273312 -0.029214
10.310013 -0.029262
10.346733 -0.029284
10.383471 -0.029281
10.420229 -0.029252
10.457008 -0.029197
10.493809 -0.029115
10.530631 -0.029006
10.567476 -0.028871
10.604345 -0.028708
10.641239 -0.028518
10.678153 -0.028300
10.715080 -0.028054
10.752019 -0.027781
10.788971 -0.027480
10.825937 -0.027150
10.862918 -0.026793
10.899915 -0.026407
10.936927 -0.025994
10.973957 -0.025552
11.011004 -0.025082
11.048069 -0.024584
11.085152 -0.024059
11.122236 -0.023505
11.159316 -0.022925
11.196393 -0.022317
11.233466 -0.021682
11.270535 -0.021021
11.307601 -0.020334
11.344664 -0.019620
11.381724 -0.018881
11.418781 -0.018117
11.455835 -0.017328
11.492886 -0.016514
11.529934 -0.015677
11.566980 -0.014815
11.604024 -0.013931
11.641063 -0.013025
11.678091 -0.012096
11.715105 -0.011147
11.752108 -0.010177
11.789099 -0.009187
11.826078 -0.008178
11.863045 -0.007150
11.900001 -0.006104
11.936945 -0.005041
11.973879 -0.003962
12.010803 -0.002867
12.047716 -0.001757
12.084619 -0.000633
12.121513 0.000504
12.158398 0.001654
12.195274 0.002816
12.232141 0.003988
12.269001 0.005170
12.305853 0.006361
12.342698 0.007561
12.379537 0.008767
12.416370 0.009980
12.453197 0.011198
12.490020 0.012421
12.526838 0.013647
12.563653 0.014875
12.600464 0.016105
12.637274 0.017336
12.674081 0.018565
12.710887 0.019793
12.747693 0.021019
12.784499 0.022241
12.821306 0.023458
12.858115 0.024669
12.894927 0.025874
12.931742 0.027070
12.968561 0.028258
13.005384 0.029435
13.042214 0.030602
13.079051 0.031756
13.115895 0.032897
13.152747 0.034024
13.189599 0.035135
13.226447 0.036229
13.263293 0.037305
13.300137 0.038362
13.336979 0.039399
13.373822 0.040415
13.410665 0.041408
13.447510 0.042378
13.484357 0.043324
13.521208 0.044244
13.558063 0.045138
13.594924 0.046004
13.631792 0.046842
13.668667 0.047651
13.705550 0.048429
13.742443 0.049176
13.779347 0.049891
13.816263 0.050572
13.853191 0.051219
13.890123 0.051831
13.927060 0.052407
13.964002 0.052946
14.000950 0.053447
14.037906 0.053909
14.074872 0.054332
14.111847 0.054715
14.148835 0.055057
14.185835 0.055357
14.222850 0.055615
14.259880 0.055829
14.296927 0.056000
14.333993 0.056126
14.371078 0.056207
14.408185 0.056243
14.445306 0.056232
14.482434 0.056174
14.519570 0.056069
14.556714 0.055917
14.593869 0.055716
14.631036 0.055467
14.668216 0.055168
14.705411 0.054821
14.742623 0.054424
14.779852 0.053977
14.817100 0.053481
14.854370 0.052934
14.891661 0.052337
14.928976 0.051689
14.966316 0.050991
15.003683 0.050242
15.041078 0.049442
15.078503 0.048592
15.115960 0.047691
15.153448 0.046739
15.190972 0.045737
15.228531 0.044685
15.266127 0.043583
15.303762 0.042430
15.341437 0.041228
15.379154 0.039977
15.416914 0.038678
15.454719 0.037329
15.492570 0.035933
15.530469 0.034489
15.568417 0.032998
15.606389 0.031462
15.644332 0.029883
15.682243 0.028263
15.720123 0.026603
15.757970 0.024905
15.795787 0.023168
15.833571 0.021395
15.871325 0.019587
15.909047 0.017745
15.946738 0.015870
15.984398 0.013963
16.022029 0.012026
16.059629 0.010061
16.097199 0.008069
16.134741 0.006051
16.172253 0.004009
16.209738 0.001944
16.247195 -0.000141
16.284625 -0.002247
16.322029 -0.004370
16.359408 -0.006510
16.396761 -0.008664
16.434091 -0.010831
16.471398 -0.013009
16.508682 -0.015197
16.545945 -0.017393
16.583188 -0.019595
16.620412 -0.021801
16.657617 -0.024010
16.694805 -0.026219
16.731968 -0.028427
16.769102 -0.030631
16.806210 -0.032830
16.843291 -0.035021
16.880348 -0.037203
16.917381 -0.039373
16.954392 -0.041531
16.991382 -0.043674
17.028349 -0.045801
17.065283 -0.047908
17.102181 -0.049994
17.139046 -0.052057
17.175879 -0.054094
17.212681 -0.056105
17.249454 -0.058087
17.286198 -0.060039
17.322916 -0.061959
17.359608 -0.063845
17.396276 -0.065694
17.432923 -0.067507
17.469548 -0.069280
17.506154 -0.071012
17.542744 -0.072701
17.579317 -0.074347
17.615876 -0.075946
17.652424 -0.077498
17.688961 -0.079001
17.725489 -0.080453
17.762011 -0.081852
17.798529 -0.083198
17.835043 -0.084488
17.871558 -0.085721
17.908073 -0.086895
17.944592 -0.088010
17.981114 -0.089063
18.017625 -0.090054
18.054122 -0.090979
18.090609 -0.091839
18.127087 -0.092631
18.163558 -0.093355
18.200025 -0.094010
18.236489 -0.094594
18.272953 -0.095106
18.309419 -0.095546
18.345889 -0.095911
18.382366 -0.096202
18.418850 -0.096416
18.455329 -0.096554
18.491800 -0.096615
18.528264 -0.096597
18.564726 -0.096500
18.601187 -0.096323
18.637650 -0.096067
18.674118 -0.095729
18.710593 -0.095310
18.747079 -0.094810
18.783578 -0.094226
18.820084 -0.093560
18.856578 -0.092811
18.893062 -0.091980
18.929541 -0.091065
18.966015 -0.090068
19.002489 -0.088988
19.038965 -0.087825
19.075446 -0.086579
19.111936 -0.085250
19.148436 -0.083838
19.184951 -0.082344
19.221483 -0.080767
19.258036 -0.079108
19.294612 -0.077367
19.331216 -0.075545
19.367849 -0.073641
19.404517 -0.071657
19.441222 -0.069593
19.477968 -0.067448
19.514749 -0.065225
19.551548 -0.062925
19.588366 -0.060549
19.625206 -0.058099
19.662072 -0.055574
19.698968 -0.052976
19.735897 -0.050307
19.772864 -0.047567
19.809872 -0.044758
19.846924 -0.041881
19.884026 -0.038936
19.921181 -0.035926
19.958393 -0.032851
19.995666 -0.029713
20.033002 -0.026514
20.070381 -0.023258
20.107800 -0.019947
20.145261 -0.016583
20.182754 -0.013169
20.220256 -0.009710
20.257770 -0.006210
20.295302 -0.002670
20.332856 0.000909
20.370437 0.004523
20.408019 0.008168
20.445546 0.011834
20.483020 0.015519
20.520444 0.019220
20.557818 0.022932
20.595146 0.026653
20.632410 0.030379
20.669606 0.034104
20.706738 0.037827
20.743807 0.041542
20.780818 0.045247
20.817772 0.048938
20.854673 0.052614
20.891524 0.056270
20.928328 0.059904
20.965076 0.063511
21.001755 0.067086
21.038369 0.070626
21.074920 0.074129
21.111412 0.077589
21.147847 0.081006
21.184228 0.084374
21.220559 0.087691
21.256843 0.090954
21.293082 0.094159
21.329281 0.097303
21.365441 0.100384
21.401567 0.103397
21.437662 0.106340
21.473729 0.109211
21.509772 0.112005
21.545794 0.114721
21.581798 0.117354
21.617789 0.119902
21.653754 0.122361
21.689680 0.124727
21.725570 0.126998
21.761427 0.129169
21.797256 0.131239
21.833058 0.133205
21.868811 0.135063
21.904510 0.136810
21.940158 0.138444
21.975759 0.139963
22.011316 0.141366
22.046835 0.142649
22.082318 0.143811
22.117771 0.144850
22.153198 0.145764
22.188602 0.146550
22.223988 0.147207
22.259361 0.147734
22.294725 0.148128
22.330083 0.148387
22.365408 0.148511
22.400692 0.148497
22.435940 0.148345
22.471156 0.148053
22.506344 0.147620
22.541510 0.147046
22.576657 0.146329
22.611790 0.145468
22.646913 0.144463
22.682032 0.143313
22.717151 0.142016
22.752274 0.140572
22.787408 0.138979
22.822557 0.137239
22.857717 0.135349
22.892856 0.133312
22.927978 0.131127
22.963086 0.128795
22.998186 0.126316
23.033283 0.123691
23.068382 0.120919
23.103489 0.118001
23.138608 0.114936
23.173730 0.111726
23.208822 0.108375
23.243888 0.104884
23.278934 0.101256
23.313966 0.097490
23.348989 0.093588
23.384010 0.089551
23.419035 0.085381
23.454071 0.081079
23.489104 0.076648
23.524096 0.072096
23.559052 0.067427
23.593977 0.062642
23.628878 0.057744
23.663761 0.052736
23.698632 0.047620
23.733498 0.042399
23.768366 0.037076
23.803241 0.031653
23.838132 0.026134
23.873044 0.020521
23.907986 0.014817
23.942965 0.009027
23.977988 0.003153
24.013048 -0.002798
24.048074 -0.008809
24.083063 -0.014873
24.118021 -0.020986
24.152955 -0.027141
24.187872 -0.033334
24.222779 -0.039561
24.257684 -0.045816
24.292593 -0.052093
24.327515 -0.058385
24.362458 -0.064689
24.397429 -0.070998
24.432438 -0.077306
24.467492 -0.083607
24.502596 -0.089893
24.537699 -0.096147
24.572792 -0.102359
24.607886 -0.108523
24.642990 -0.114631
24.678114 -0.120677
24.713268 -0.126652
24.748463 -0.132550
24.783690 -0.138359
24.818848 -0.144056
24.853913 -0.149625
24.888892 -0.155061
24.923796 -0.160356
24.958632 -0.165503
24.993410 -0.170495
25.028140 -0.175325
25.062832 -0.179986
25.097494 -0.184470
25.132137 -0.188772
25.166773 -0.192883
25.201411 -0.196798
25.236064 -0.200507
25.270743 -0.204002
25.305460 -0.207278
25.340229 -0.210325
25.375036 -0.213134
25.409760 -0.215687
25.444396 -0.217978
25.478955 -0.220004
25.513447 -0.221759
25.547884 -0.223237
25.582277 -0.224437
25.616638 -0.225352
25.650980 -0.225978
25.685315 -0.226311
25.719656 -0.226347
25.754018 -0.226080
25.788414 -0.225506
25.822860 -0.224618
25.857370 -0.223413
25.891961 -0.221884
25.926529 -0.220030
25.961016 -0.217856
25.995435 -0.215362
26.029801 -0.212548
26.064126 -0.209413
26.098425 -0.205957
26.132713 -0.202180
26.167006 -0.198080
26.201318 -0.193656
26.235668 -0.188909
26.270071 -0.183837
26.304546 -0.178439
26.339112 -0.172713
26.373741 -0.166665
26.408304 -0.160322
26.442806 -0.153691
26.477262 -0.146778
26.511689 -0.139585
26.546102 -0.132118
26.580520 -0.124379
26.614961 -0.116374
26.649441 -0.108105
26.683981 -0.099576
26.718591 -0.090793
26.753248 -0.081772
26.787970 -0.072517
26.822690 -0.063054
26.857301 -0.053428
26.891821 -0.043651
26.926268 -0.033732
26.960664 -0.023677
26.995027 -0.013498
27.029379 -0.003201
27.063741 0.007203
27.098134 0.017706
27.132581 0.028297
27.167103 0.038970
27.201725 0.049713
27.236471 0.060518
27.271341 0.071366
27.306172 0.082191
27.340928 0.092959
27.375629 0.103659
27.410300 0.114276
27.444961 0.124801
27.479636 0.135221
27.514348 0.145520
27.549120 0.155686
27.583978 0.165706
27.618934 0.175560
27.653924 0.185210
27.688934 0.194631
27.723952 0.203800
27.758929 0.212681
27.793878 0.221262
27.828810 0.229526
27.863689 0.237446
27.898530 0.245008
27.933356 0.252201
27.968188 0.259011
28.003049 0.265429
28.037961 0.271438
28.072946 0.277026
28.107901 0.282157
28.142782 0.286819
28.177611 0.291005
28.212409 0.294704
28.247199 0.297910
28.282004 0.300616
28.316847 0.302814
28.351751 0.304496
28.386741 0.305655
28.421754 0.306275
28.456705 0.306353
28.491616 0.305890
28.526508 0.304888
28.561377 0.303344
28.596237 0.301259
28.631109 0.298632
28.666020 0.295463
28.700992 0.291750
28.736050 0.287492
28.771139 0.282692
28.806198 0.277369
28.841253 0.271530
28.876329 0.265174
28.911450 0.258305
28.946641 0.250924
28.981855 0.243045
29.017060 0.234693
29.052261 0.225876
29.087462 0.216606
29.122666 0.206894
29.157878 0.196755
29.193101 0.186203
29.228340 0.175250
29.263597 0.163912
29.298877 0.152204
29.334183 0.140144
29.369520 0.127748
29.404890 0.115033
29.440298 0.102019
29.475747 0.088724
29.511241 0.075167
29.546783 0.061370
29.582376 0.047353
29.618025 0.033138
29.653731 0.018748
29.689500 0.004207
29.725332 -0.010461
29.761233 -0.025231
29.797204 -0.040075
29.833240 -0.054966
29.869274 -0.069849
29.905303 -0.084688
29.941322 -0.099455
29.977289 -0.114100
30.013209 -0.128598
30.049097 -0.142923
30.084965 -0.157050
30.120827 -0.170956
30.156694 -0.184616
30.192563 -0.197999
30.228380 -0.211056
30.264152 -0.223762
30.299898 -0.236093
30.335632 -0.248031
30.371372 -0.259550
30.407097 -0.270622
30.442716 -0.281194
30.478225 -0.291243
30.513626 -0.300750
30.548923 -0.309700
30.584117 -0.318077
30.619212 -0.325865
30.654210 -0.333050
30.689116 -0.339624
30.723933 -0.345574
30.758662 -0.350894
30.793309 -0.355575
30.827876 -0.359612
30.862366 -0.362999
30.896784 -0.365731
30.931130 -0.367806
30.965410 -0.369224
30.999627 -0.369983
31.033786 -0.370083
31.067889 -0.369526
31.101942 -0.368315
31.135948 -0.366455
31.169912 -0.363950
31.203837 -0.360805
31.237727 -0.357025
31.271588 -0.352616
31.305422 -0.347585
31.339234 -0.341943
31.373029 -0.335695
31.406810 -0.328851
31.440582 -0.321420
31.474349 -0.313413
31.508113 -0.304842
31.541878 -0.295719
31.575649 -0.286054
31.609429 -0.275860
31.643222 -0.265149
31.677033 -0.253935
31.710865 -0.242230
31.744722 -0.230047
31.778609 -0.217402
31.812529 -0.204310
31.846486 -0.190787
31.880485 -0.176850
31.914529 -0.162514
31.948622 -0.147796
31.982768 -0.132717
32.016970 -0.117294
32.051233 -0.101547
32.085561 -0.085499
32.119956 -0.069168
32.154423 -0.052579
32.188965 -0.035754
32.223587 -0.018719
32.258290 -0.001498
32.293080 0.015882
32.327958 0.033394
32.362860 0.050984
32.397755 0.068594
32.432658 0.086200
32.467534 0.103759
32.502359 0.121219
32.537145 0.138551
32.571905 0.155731
32.606652 0.172731
32.641400 0.189524
32.676162 0.206082
32.710921 0.222370
32.745626 0.238327
32.780294 0.253926
32.814940 0.269142
32.849582 0.283950
32.884237 0.298323
32.918924 0.312240
32.953659 0.325676
32.988435 0.338603
33.023137 0.350953
33.057722 0.362677
33.092192 0.373757
33.126551 0.384172
33.160801 0.393908
33.194947 0.402950
33.228989 0.411284
33.262932 0.418898
33.296779 0.425782
33.330534 0.431927
33.364201 0.437327
33.397784 0.441977
33.431286 0.445875
33.464713 0.449014
33.498067 0.451393
33.531354 0.453014
33.564577 0.453878
33.597742 0.453985
33.630851 0.453337
33.663911 0.451941
33.696924 0.449801
33.729896 0.446919
33.762831 0.443304
33.795733 0.438963
33.828608 0.433903
33.861458 0.428131
33.894290 0.421657
33.927107 0.414491
33.959914 0.406641
33.992716 0.398118
34.025518 0.388933
34.058323 0.379098
34.091136 0.368624
34.123963 0.357522
34.156807 0.345806
34.189673 0.333490
34.222563 0.320584
34.255483 0.307106
34.288437 0.293068
34.321429 0.278486
34.354465 0.263375
34.387547 0.247750
34.420682 0.231629
34.453872 0.215027
34.487119 0.197966
34.520427 0.180466
34.553799 0.162544
34.587239 0.144221
34.620753 0.125521
34.654345 0.106466
34.688017 0.087079
34.721775 0.067385
34.755622 0.047411
34.789563 0.027183
34.823601 0.006731
34.857740 -0.013915
34.891977 -0.034721
34.926197 -0.055584
34.960367 -0.076443
34.994503 -0.097270
35.028617 -0.118034
35.062725 -0.138705
35.096841 -0.159253
35.130980 -0.179646
35.165107 -0.199829
35.199183 -0.219734
35.233227 -0.239333
35.267257 -0.258596
35.301291 -0.277494
35.335350 -0.295999
35.369446 -0.314079
35.403512 -0.331663
35.437539 -0.348705
35.471548 -0.365180
35.505555 -0.381060
35.539583 -0.396321
35.573642 -0.410936
35.607614 -0.424832
35.641455 -0.437957
35.675168 -0.450291
35.708758 -0.461820
35.742228 -0.472529
35.775581 -0.482403
35.808824 -0.491432
35.841959 -0.499610
35.874991 -0.506929
35.907925 -0.513381
35.940764 -0.518964
35.973514 -0.523676
36.006179 -0.527516
36.038763 -0.530485
36.071272 -0.532585
36.103710 -0.533820
36.136082 -0.534192
36.168392 -0.533711
36.200645 -0.532380
36.232846 -0.530205
36.265000 -0.527195
36.297111 -0.523361
36.329185 -0.518711
36.361227 -0.513256
36.393240 -0.507005
36.425231 -0.499970
36.457203 -0.492161
36.489162 -0.483593
36.521113 -0.474275
36.553061 -0.464222
36.585009 -0.453447
36.616965 -0.441962
36.648931 -0.429782
36.680914 -0.416920
36.712917 -0.403390
36.744947 -0.389207
36.777007 -0.374386
36.809103 -0.358939
36.841240 -0.342884
36.873422 -0.326235
36.905655 -0.309011
36.937942 -0.291226
36.970290 -0.272898
37.002704 -0.254045
37.035186 -0.234687
37.067741 -0.214844
37.100372 -0.194538
37.133083 -0.173789
37.165881 -0.152621
37.198768 -0.131057
37.231751 -0.109123
37.264833 -0.086845
37.298019 -0.064251
37.331313 -0.041372
37.364713 -0.018243
37.398224 0.005104
37.431849 0.028634
37.465593 0.052309
37.499426 0.076057
37.533264 0.099786
37.567117 0.123462
37.600980 0.147028
37.634793 0.170402
37.668566 0.193549
37.702315 0.216435
37.736058 0.239025
37.769810 0.261283
37.803589 0.283173
37.837356 0.304612
37.871071 0.325545
37.904754 0.345941
37.938427 0.365771
37.972112 0.385003
38.005832 0.403609
38.039610 0.421558
38.073342 0.438732
38.106921 0.455073
38.140353 0.470555
38.173642 0.485160
38.206791 0.498871
38.239806 0.511671
38.272690 0.523547
38.305449 0.534488
38.338088 0.544486
38.370610 0.553534
38.403021 0.561628
38.435326 0.568764
38.467529 0.574945
38.499636 0.580168
38.531651 0.584435
38.563580 0.587751
38.595427 0.590122
38.627198 0.591552
38.658898 0.592051
38.690532 0.591627
38.722104 0.590288
38.753620 0.588046
38.785086 0.584911
38.816505 0.580893
38.847884 0.576004
38.879227 0.570257
38.910539 0.563666
38.941826 0.556243
38.973092 0.548000
39.004343 0.538952
39.035583 0.529116
39.066818 0.518501
39.098053 0.507123
39.129293 0.494998
39.160543 0.482139
39.191807 0.468560
39.223092 0.454278
39.254401 0.439306
39.285740 0.423661
39.317114 0.407358
39.348528 0.390412
39.379987 0.372839
39.411496 0.354657
39.443060 0.335881
39.474684 0.316529
39.506372 0.296618
39.538131 0.276167
39.569964 0.255197
39.601878 0.233727
39.633876 0.211777
39.665964 0.189371
39.698147 0.166530
39.730428 0.143282
39.762810 0.119655
39.795298 0.095675
39.827895 0.071372
39.860607 0.046778
39.893438 0.021924
39.926393 -0.003152
39.959477 -0.028418
39.992693 -0.053831
40.026047 -0.079352
40.059539 -0.104933
40.093060 -0.130429
40.126557 -0.155770
40.160048 -0.180917
40.193551 -0.205837
40.227086 -0.230491
40.260603 -0.254780
40.294067 -0.278644
40.327498 -0.302049
40.360920 -0.324962
40.394357 -0.347354
40.427834 -0.369190
40.461366 -0.390425
40.494875 -0.410958
40.528355 -0.430757
40.561807 -0.449769
40.595119 -0.467894
40.628274 -0.485110
40.661277 -0.501397
40.694132 -0.516733
40.726845 -0.531102
40.759419 -0.544495
40.791861 -0.556898
40.824173 -0.568303
40.856363 -0.578704
40.888434 -0.588098
40.920391 -0.596482
40.952241 -0.603856
40.983987 -0.610220
41.015635 -0.615580
41.047191 -0.619941
41.078658 -0.623306
41.110044 -0.625683
41.141352 -0.627083
41.172588 -0.627515
41.203758 -0.626990
41.234865 -0.625520
41.265917 -0.623115
41.296917 -0.619789
41.327871 -0.615556
41.358784 -0.610428
41.389661 -0.604420
41.420508 -0.597545
41.451330 -0.589818
41.482131 -0.581255
41.512917 -0.571869
41.543693 -0.561676
41.574463 -0.550692
41.605234 -0.538932
41.636010 -0.526408
41.666796 -0.513138
41.697598 -0.499136
41.728420 -0.484418
41.759267 -0.468999
41.790144 -0.452895
41.821057 -0.436121
41.852011 -0.418696
41.883009 -0.400631
41.914058 -0.381947
41.945163 -0.362657
41.976328 -0.342780
42.007559 -0.322333
42.038860 -0.301333
42.070236 -0.279800
42.101693 -0.257754
42.133235 -0.235214
42.164868 -0.212201
42.196596 -0.188739
42.228424 -0.164851
42.260358 -0.140562
42.292402 -0.115900
42.324559 -0.090892
42.356832 -0.065571
42.389226 -0.039969
42.421744 -0.014120
42.454392 0.011939
42.487173 0.038173
42.520094 0.064541
42.553157 0.090999
42.586368 0.117503
42.619714 0.143992
42.653049 0.170295
42.686344 0.196344
42.719619 0.222104
42.752898 0.247543
42.786204 0.272626
42.819542 0.297301
42.852829 0.321454
42.886073 0.345048
42.919298 0.368053
42.952528 0.390439
42.985790 0.412174
43.019109 0.433227
43.052434 0.453502
43.085601 0.472871
43.118607 0.491314
43.151457 0.508806
43.184154 0.525331
43.216705 0.540870
43.249114 0.555407
43.281385 0.568933
43.313524 0.581439
43.345535 0.592918
43.377424 0.603364
43.409196 0.612775
43.440855 0.621151
43.472408 0.628492
43.503859 0.634800
43.535213 0.640082
43.566476 0.644344
43.597653 0.647591
43.628749 0.649832
43.659770 0.651077
43.690720 0.651337
43.721605 0.650624
43.752431 0.648952
43.783201 0.646331
43.813922 0.642774
43.844599 0.638298
43.875237 0.632914
43.905841 0.626638
43.936417 0.619484
43.966968 0.611466
43.997502 0.602601
44.028022 0.592903
44.058533 0.582387
44.089042 0.571068
44.119553 0.558964
44.150070 0.546086
44.180600 0.532451
44.211147 0.518074
44.241716 0.502970
44.272313 0.487155
44.302941 0.470643
44.333607 0.453451
44.364315 0.435595
44.395071 0.417090
44.425879 0.397953
44.456745 0.378200
44.487673 0.357848
44.518668 0.336914
44.549736 0.315417
44.580881 0.293373
44.612109 0.270803
44.643424 0.247729
44.674832 0.224170
44.706337 0.200150
44.737945 0.175691
44.769660 0.150818
44.801488 0.125560
44.833433 0.099945
44.865500 0.074001
44.897690 0.047765
44.930007 0.021270
44.962457 -0.005446
44.995043 -0.032346
45.027770 -0.059389
45.060643 -0.086531
45.093666 -0.113728
45.126844 -0.140932
45.160084 -0.167999
45.193262 -0.194792
45.226398 -0.221275
45.259516 -0.247416
45.292642 -0.273182
45.325800 -0.298538
45.358997 -0.323429
45.392145 -0.347740
45.425254 -0.371434
45.458349 -0.394482
45.491455 -0.416852
45.524599 -0.438513
45.557786 -0.459414
45.590845 -0.479401
45.623741 -0.498438
45.656479 -0.516502
45.689064 -0.533574
45.721500 -0.549637
45.753792 -0.564675
45.785945 -0.578676
45.817964 -0.591635
45.849854 -0.603543
45.881620 -0.614394
45.913267 -0.624189
45.944801 -0.632926
45.976226 -0.640607
46.007549 -0.647235
46.038773 -0.652814
46.069905 -0.657353
46.100950 -0.660859
46.131911 -0.663338
46.162795 -0.664802
46.193606 -0.665264
46.224350 -0.664735
46.255033 -0.663229
46.285660 -0.660760
46.316237 -0.657337
46.346768 -0.652979
46.377260 -0.647701
46.407718 -0.641514
46.438146 -0.634435
46.468552 -0.626478
46.498938 -0.617659
46.529311 -0.607995
46.559674 -0.597500
46.590033 -0.586189
46.620393 -0.574080
46.650759 -0.561187
46.681136 -0.547525
46.711530 -0.533109
46.741944 -0.517955
46.772386 -0.502079
46.802858 -0.485496
46.833367 -0.468222
46.863918 -0.450273
46.894514 -0.431666
46.925163 -0.412415
46.955868 -0.392538
46.986635 -0.372052
47.017468 -0.350973
47.048373 -0.329320
47.079354 -0.307109
47.110418 -0.284362
47.141568 -0.261097
47.172809 -0.237337
47.204148 -0.213102
47.235588 -0.188417
47.267135 -0.163305
47.298794 -0.137793
47.330570 -0.111911
47.362468 -0.085685
47.394492 -0.059148
47.426644 -0.032337
47.458927 -0.005288
47.491347 0.021961
47.523908 0.049369
47.556614 0.076896
47.589470 0.104493
47.622481 0.132116
47.655616 0.159677
47.688773 0.187036
47.721869 0.214080
47.754921 0.240772
47.787952 0.267081
47.820989 0.292970
47.854057 0.318409
47.887176 0.343353
47.920268 0.367683
47.953319 0.391352
47.986355 0.414333
48.019402 0.436592
48.052486 0.458100
48.085535 0.478744
48.118418 0.498426
48.151139 0.517126
48.183703 0.534823
48.216114 0.551500
48.248379 0.567142
48.280500 0.581734
48.312484 0.595270
48.344336 0.607742
48.376061 0.619145
48.407663 0.629477
48.439149 0.638736
48.470523 0.646924
48.501791 0.654045
48.532958 0.660103
48.564029 0.665104
48.595009 0.669058
48.625902 0.671972
48.656714 0.673855
48.687451 0.674722
48.718118 0.674583
48.748721 0.673452
48.779264 0.671345
48.809755 0.668274
48.840198 0.664252
48.870599 0.659296
48.900962 0.653421
48.931295 0.646642
48.961601 0.638974
48.991886 0.630430
49.022156 0.621031
49.052416 0.610789
49.082670 0.599721
49.112923 0.587843
49.143179 0.575171
49.173445 0.561720
49.203724 0.547506
49.234022 0.532543
49.264344 0.516849
49.294696 0.500437
49.325082 0.483325
49.355506 0.465528
49.385975 0.447062
49.416494 0.427944
49.447067 0.408189
49.477699 0.387814
49.508395 0.366836
49.539161 0.345274
49.570002 0.323144
49.600921 0.300464
49.631926 0.277255
49.663020 0.253538
49.694209 0.229334
49.725497 0.204665
49.756890 0.179555
49.788392 0.154029
49.820009 0.128115
49.851746 0.101842
49.883608 0.075238
49.915599 0.048338
49.947720 0.021179
49.979976 -0.006202
50.012371 -0.033765
50.044910 -0.061469
50.077597 -0.089271
50.110437 -0.117124
50.143433 -0.144977
50.176508 -0.172704
50.209599 -0.200201
50.242629 -0.227352
50.275616 -0.254125
50.308584 -0.280486
50.341560 -0.306400
50.374569 -0.331836
50.407633 -0.356750
50.440670 -0.381022
50.473669 -0.404606
50.506655 -0.427474
50.539654 -0.449593
50.572689 -0.470928
50.605621 -0.491332
50.638388 -0.510758
50.670994 -0.529181
50.703445 -0.546584
50.735745 -0.562952
50.767899 -0.578269
50.799913 -0.592523
50.831791 -0.605707
50.863538 -0.617818
50.895160 -0.628850
50.926662 -0.638802
50.958049 -0.647675
50.989326 -0.655472
51.020500 -0.662196
51.051573 -0.667853
51.082550 -0.672451
51.113438 -0.675999
51.144242 -0.678506
51.174967 -0.679983
51.205619 -0.680443
51.236203 -0.679899
51.266726 -0.678365
51.297192 -0.675857
51.327606 -0.672386
51.357976 -0.667967
51.388305 -0.662618
51.418599 -0.656353
51.448865 -0.649187
51.479106 -0.641136
51.509329 -0.632214
51.539538 -0.622440
51.569740 -0.611828
51.599939 -0.600394
51.630139 -0.588154
51.660345 -0.575125
51.690562 -0.561321
51.720795 -0.546759
51.751049 -0.531453
51.781329 -0.515421
51.811641 -0.498677
51.841988 -0.481236
51.872377 -0.463117
51.902812 -0.444335
51.933299 -0.424905
51.963842 -0.404844
51.994447 -0.384169
52.025118 -0.362897
52.055860 -0.341046
52.086679 -0.318633
52.117580 -0.295677
52.148567 -0.272198
52.179646 -0.248217
52.210822 -0.223756
52.242099 -0.198838
52.273483 -0.173486
52.304979 -0.147727
52.336591 -0.121589
52.368326 -0.095100
52.400187 -0.068290
52.432179 -0.041195
52.464304 -0.013851
52.496565 0.013703
52.528967 0.041427
52.561514 0.069279
52.594213 0.097214
52.627066 0.125185
52.660067 0.153132
52.693127 0.180920
52.726194 0.208451
52.759199 0.235619
52.792163 0.262392
52.825113 0.288736
52.858073 0.314617
52.891070 0.340005
52.924120 0.364848
52.957136 0.389027
52.990118 0.412504
53.023090 0.435247
53.056080 0.457228
53.089080 0.478382
53.121933 0.498574
53.154622 0.517775
53.187152 0.535964
53.219527 0.553123
53.251753 0.569239
53.283834 0.584296
53.315776 0.598284
53.347584 0.611198
53.379262 0.623035
53.410816 0.633789
53.442252 0.643460
53.473574 0.652049
53.504788 0.659560
53.535896 0.665996
53.566905 0.671365
53.597820 0.675675
53.628647 0.678937
53.659391 0.681157
53.690058 0.682350
53.720654 0.682527
53.751184 0.681703
53.781653 0.679891
53.812067 0.677108
53.842432 0.673365
53.872753 0.668678
53.903035 0.663063
53.933284 0.656535
53.963505 0.649111
53.993704 0.640804
54.023886 0.631631
54.054056 0.621609
54.084220 0.610752
54.114383 0.599077
54.144550 0.586599
54.174725 0.573335
54.204913 0.559300
54.235118 0.544510
54.265345 0.528979
54.295600 0.512725
54.325887 0.495762
54.356212 0.478106
54.386579 0.459775
54.416995 0.440783
54.447463 0.421146
54.477988 0.400883
54.508577 0.380007
54.539233 0.358538
54.569962 0.336494
54.600769 0.313891
54.631659 0.290748
54.662637 0.267086
54.693708 0.242928
54.724877 0.218293
54.756149 0.193205
54.787528 0.167688
54.819021 0.141769
54.850632 0.115477
54.882366 0.088840
54.914228 0.061889
54.946223 0.034660
54.978350 0.007190
55.010616 -0.020481
55.043024 -0.048313
55.075578 -0.076263
55.108285 -0.104286
55.141147 -0.132333
55.174147 -0.160332
55.207193 -0.188150
55.240241 -0.215691
55.273227 -0.242855
55.306173 -0.269611
55.339107 -0.295925
55.372052 -0.321763
55.405037 -0.347093
55.438076 -0.371865
55.471082 -0.395959
55.504055 -0.419337
55.537021 -0.441968
55.570007 -0.463824
55.602963 -0.484808
55.635756 -0.504814
55.668385 -0.523822
55.700856 -0.541810
55.733175 -0.558763
55.765345 -0.574665
55.797371 -0.589503
55.829260 -0.603268
55.861015 -0.615954
55.892643 -0.627559
55.924148 -0.638078
55.955536 -0.647512
55.986811 -0.655864
56.017979 -0.663134
56.049042 -0.669331
56.080008 -0.674460
56.110881 -0.678531
56.141668 -0.681553
56.172373 -0.683535
56.203003 -0.684490
56.233563 -0.684432
56.264058 -0.683374
56.294494 -0.681332
56.324876 -0.678319
56.355211 -0.674347
56.385503 -0.669435
56.415757 -0.663597
56.445980 -0.656849
56.476177 -0.649207
56.506352 -0.640683
56.536512 -0.631297
56.566661 -0.621064
56.596806 -0.609999
56.626951 -0.598119
56.657101 -0.585438
56.687260 -0.571974
56.717433 -0.557741
56.747624 -0.542756
56.777840 -0.527034
56.808084 -0.510590
56.838362 -0.493442
56.868679 -0.475603
56.899040 -0.457092
56.929449 -0.437924
56.959913 -0.418115
56.990436 -0.397680
57.021023 -0.376638
57.051679 -0.355007
57.082409 -0.332802
57.113218 -0.310043
57.144112 -0.286749
57.175095 -0.262939
57.206171 -0.238637
57.237348 -0.213862
57.268628 -0.188640
57.300018 -0.162994
57.331523 -0.136953
57.363146 -0.110543
57.394895 -0.083795
57.426772 -0.056739
57.458783 -0.029413
57.490927 -0.001855
57.523211 0.025897
57.555639 0.053801
57.588214 0.081815
57.620943 0.109891
57.653829 0.137982
57.686834 0.165995
57.719879 0.193812
57.752908 0.221324
57.785878 0.248452
57.818813 0.275163
57.851739 0.301423
57.884681 0.327200
57.917668 0.352461
57.950700 0.377143
57.983691 0.401131
58.016653 0.424397
58.049613 0.446908
58.082596 0.468637
58.115515 0.489457
58.148267 0.509296
58.180856 0.528131
58.213289 0.545940
58.245569 0.562709
58.277701 0.578424
58.309691 0.593071
58.341544 0.606642
58.373265 0.619133
58.404858 0.630541
58.436330 0.640862
58.467686 0.650096
58.498929 0.658247
58.530064 0.665316
58.561097 0.671312
58.592033 0.676240
58.622877 0.680112
58.653636 0.682935
58.684314 0.684719
58.714918 0.685478
58.745452 0.685225
58.775923 0.683974
58.806336 0.681741
58.836696 0.678539
58.867009 0.674381
58.897281 0.669284
58.927516 0.663264
58.957721 0.656335
58.987900 0.648515
59.018059 0.639815
59.048204 0.630256
59.078339 0.619852
59.108470 0.608619
59.138603 0.596572
59.168742 0.583727
59.198891 0.570100
59.229055 0.555707
59.259238 0.540564
59.289446 0.524685
59.319684 0.508088
59.349957 0.490787
59.380269 0.472798
59.410627 0.454138
59.441034 0.434823
59.471496 0.414868
59.502018 0.394292
59.532605 0.373109
59.563263 0.351338
59.593995 0.328998
59.624807 0.306104
59.655705 0.282678
59.686692 0.258740
59.717775 0.234312
59.748958 0.209415
59.780247 0.184074
59.811645 0.158312
59.843159 0.132159
59.874793 0.105643
59.906553 0.078793
59.938443 0.051641
59.970466 0.024225
60.002625 -0.003418
60.034924 -0.031247
60.067367 -0.059220
60.099959 -0.087295
60.132705 -0.115424
60.165609 -0.143559
60.198610 -0.171583
60.231649 -0.199399
60.264656 -0.226888
60.297608 -0.253985
60.330528 -0.280657
60.363443 -0.306870
60.396378 -0.332592
60.429362 -0.357789
60.462382 -0.382387
60.495357 -0.406281
60.528307 -0.429443
60.561259 -0.451844
60.594236 -0.473449
60.627116 -0.494118
60.659830 -0.513801
60.692384 -0.532472
60.724780 -0.550114
60.757026 -0.566711
60.789124 -0.582249
60.821081 -0.596715
60.852902 -0.610103
60.884592 -0.622407
60.916156 -0.633625
60.947599 -0.643755
60.978926 -0.652797
61.010143 -0.660754
61.041252 -0.667630
61.072259 -0.673432
61.103171 -0.678167
61.133992 -0.681846
61.164729 -0.684476
61.195386 -0.686069
61.225970 -0.686638
61.256486 -0.686197
61.286939 -0.684760
61.317335 -0.682342
61.347680 -0.678957
61.377979 -0.674616
61.408237 -0.669340
61.438460 -0.663143
61.468654 -0.656040
61.498823 -0.648046
61.528973 -0.639175
61.559109 -0.629447
61.589237 -0.618877
61.619362 -0.607479
61.649489 -0.595270
61.679624 -0.582266
61.709770 -0.568483
61.739931 -0.553935
61.770113 -0.538640
61.800321 -0.522611
61.830559 -0.505867
61.860833 -0.488422
61.891148 -0.470292
61.921509 -0.451494
61.951921 -0.432044
61.982388 -0.411958
62.012917 -0.391251
62.043512 -0.369943
62.074177 -0.348050
62.104919 -0.325589
62.135742 -0.302580
62.166651 -0.279041
62.197651 -0.254995
62.228748 -0.230462
62.259945 -0.205464
62.291249 -0.180027
62.322665 -0.154175
62.354197 -0.127936
62.385850 -0.101339
62.417629 -0.074414
62.449540 -0.047194
62.481585 -0.019715
62.513765 0.007982
62.546087 0.035858
62.578554 0.063871
62.611171 0.091978
62.643943 0.120129
62.676873 0.148277
62.709881 0.176287
62.742924 0.204078
62.775924 0.231522
62.808871 0.258567
62.841791 0.285181
62.874709 0.311330
62.907653 0.336981
62.940649 0.362101
62.973666 0.386597
63.006637 0.410382
63.039588 0.433430
63.072544 0.455710
63.105518 0.477177
63.138367 0.497689
63.171051 0.517209
63.203574 0.535713
63.235942 0.553184
63.268158 0.569607
63.300229 0.584968
63.332159 0.599255
63.363953 0.612462
63.395617 0.624585
63.427155 0.635622
63.458574 0.645569
63.489877 0.654428
63.521069 0.662202
63.552155 0.668895
63.583140 0.674516
63.614030 0.679070
63.644831 0.682570
63.675547 0.685022
63.706186 0.686439
63.736751 0.686834
63.767250 0.686221
63.797687 0.684614
63.828067 0.682029
63.858397 0.678478
63.888682 0.673976
63.918927 0.668539
63.949138 0.662184
63.979320 0.654926
64.009478 0.646779
64.039618 0.637759
64.069746 0.627885
64.099865 0.617170
64.129983 0.605631
64.160104 0.593283
64.190234 0.580142
64.220375 0.566224
64.250533 0.551545
64.280712 0.536120
64.310918 0.519965
64.341155 0.503096
64.371429 0.485528
64.401744 0.467278
64.432106 0.448363
64.462520 0.428796
64.492990 0.408596
64.523523 0.387779
64.554122 0.366361
64.584792 0.344362
64.615540 0.321798
64.646370 0.298687
64.677286 0.275051
64.708295 0.250909
64.739401 0.226284
64.770608 0.201199
64.801923 0.175677
64.833350 0.149744
64.864894 0.123428
64.896560 0.096759
64.928354 0.069767
64.960279 0.042485
64.992338 0.014951
65.024535 -0.012795
65.056873 -0.040714
65.089357 -0.068763
65.121992 -0.096898
65.154782 -0.125069
65.187727 -0.153222
65.220733 -0.181218
65.253770 -0.208977
65.286755 -0.236375
65.319691 -0.263368
65.352603 -0.289923
65.385517 -0.316005
65.418460 -0.341582
65.451460 -0.366622
65.484466 -0.391016
65.517429 -0.414694
65.550375 -0.437628
65.583330 -0.459788
65.616291 -0.481113
65.649106 -0.501469
65.681758 -0.520827
65.714250 -0.539167
65.746586 -0.556469
65.778774 -0.572720
65.810816 -0.587907
65.842718 -0.602017
65.874486 -0.615046
65.906124 -0.626989
65.937638 -0.637845
65.969033 -0.647610
66.000314 -0.656288
66.031485 -0.663880
66.062550 -0.670394
66.093516 -0.675834
66.124388 -0.680210
66.155171 -0.683532
66.185871 -0.685808
66.216495 -0.687051
66.247046 -0.687275
66.277532 -0.686492
66.307957 -0.684718
66.338326 -0.681967
66.368647 -0.678252
66.398922 -0.673588
66.429160 -0.667994
66.459364 -0.661483
66.489540 -0.654071
66.519693 -0.645773
66.549830 -0.636604
66.579954 -0.626582
66.610073 -0.615724
66.640190 -0.604043
66.670311 -0.591556
66.700441 -0.578279
66.730584 -0.564227
66.760744 -0.549417
66.790927 -0.533863
66.821137 -0.517583
66.851379 -0.500591
66.881659 -0.482903
66.911981 -0.464536
66.942351 -0.445507
66.972774 -0.425830
67.003255 -0.405522
67.033798 -0.384600
67.064408 -0.363081
67.095092 -0.340984
67.125853 -0.318325
67.156698 -0.295123
67.187630 -0.271399
67.218655 -0.247173
67.249778 -0.222469
67.281004 -0.197308
67.312338 -0.171715
67.343785 -0.145716
67.375351 -0.119339
67.407039 -0.092615
67.438855 -0.065572
67.470805 -0.038245
67.502888 -0.010674
67.535109 0.017104
67.567473 0.045046
67.599984 0.073112
67.632646 0.101255
67.665465 0.129428
67.698431 0.157566
67.731447 0.185528
67.764485 0.213237
67.797464 0.240572
67.830398 0.267497
67.863312 0.293979
67.896233 0.319982
67.929188 0.345477
67.962201 0.370423
67.995201 0.394703
68.028162 0.418264
68.061111 0.441076
68.094073 0.463110
68.127021 0.484285
68.159810 0.504483
68.192436 0.523679
68.224902 0.541853
68.257215 0.558988
68.289378 0.575070
68.321397 0.590085
68.353277 0.604023
68.385023 0.616879
68.416641 0.628650
68.448135 0.639333
68.479510 0.648926
68.510772 0.657431
68.541924 0.664853
68.572971 0.671195
68.603919 0.676467
68.634774 0.680675
68.665542 0.683832
68.696227 0.685944
68.726837 0.687025
68.757375 0.687088
68.787848 0.686148
68.818261 0.684218
68.848620 0.681315
68.878930 0.677450
68.909196 0.672639
68.939425 0.666899
68.969621 0.660245
68.999790 0.652693
69.029937 0.644257
69.060068 0.634954
69.090188 0.624801
69.120303 0.613812
69.150417 0.602004
69.180536 0.589393
69.210665 0.575993
69.240807 0.561822
69.270967 0.546894
69.301150 0.531225
69.331362 0.514832
69.361606 0.497729
69.391889 0.479933
69.422216 0.461459
69.452590 0.442325
69.483018 0.422546
69.513505 0.402138
69.544054 0.381117
69.574673 0.359503
69.605364 0.337312
69.636135 0.314562
69.666989 0.291271
69.697931 0.267462
69.728967 0.243154
69.760102 0.218370
69.791340 0.193133
69.822688 0.167467
69.854149 0.141399
69.885728 0.114958
69.917432 0.088173
69.949264 0.061074
69.981230 0.033698
70.013330 0.006082
70.045569 -0.021734
70.077951 -0.049708
70.110481 -0.077800
70.143163 -0.105960
70.176002 -0.134143
70.208976 -0.162270
70.241992 -0.190208
70.275019 -0.217872
70.307984 -0.245153
70.340909 -0.272018
70.373817 -0.298433
70.406735 -0.324365
70.439691 -0.349781
70.472704 -0.374637
70.505693 -0.398812
70.538647 -0.422262
70.571592 -0.444958
70.604554 -0.466869
70.637480 -0.487897
70.670240 -0.507941
70.702837 -0.526979
70.735276 -0.544992
70.767562 -0.561962
70.799699 -0.577877
70.831693 -0.592723
70.863549 -0.606490
70.895273 -0.619173
70.926868 -0.630771
70.958341 -0.641279
70.989697 -0.650698
71.020939 -0.659029
71.052073 -0.666276
71.083103 -0.672447
71.114035 -0.677546
71.144875 -0.681584
71.175629 -0.684571
71.206302 -0.686515
71.236899 -0.687430
71.267426 -0.687330
71.297889 -0.686228
71.328293 -0.684139
71.358644 -0.681078
71.388947 -0.677058
71.419207 -0.672094
71.449431 -0.666204
71.479623 -0.659401
71.509789 -0.651704
71.539934 -0.643123
71.570063 -0.633679
71.600183 -0.623387
71.630298 -0.612262
71.660413 -0.600320
71.690535 -0.587577
71.720666 -0.574049
71.750812 -0.559750
71.780976 -0.544699
71.811165 -0.528909
71.841383 -0.512397
71.871634 -0.495178
71.901925 -0.477269
71.932260 -0.458686
71.962644 -0.439445
71.993083 -0.419562
72.023581 -0.399053
72.054143 -0.377934
72.084774 -0.356225
72.115480 -0.333943
72.146265 -0.311105
72.177135 -0.287730
72.208094 -0.263839
72.239148 -0.239454
72.270302 -0.214597
72.301560 -0.189291
72.332928 -0.163561
72.364410 -0.137433
72.396012 -0.110937
72.427739 -0.084102
72.459595 -0.056960
72.491585 -0.029545
72.523711 -0.001899
72.555975 0.025942
72.588383 0.053934
72.620940 0.082037
72.653651 0.110200
72.686518 0.138379
72.719507 0.166479
72.752535 0.194380
72.785558 0.221984
72.818519 0.249199
72.851443 0.275993
72.884356 0.302331
72.917283 0.328183
72.950252 0.353513
72.983273 0.378268
73.016257 0.402328
73.049211 0.425660
73.082160 0.448233
73.115131 0.470019
73.148034 0.490890
73.180769 0.510776
73.213343 0.529654
73.245759 0.547504
73.278022 0.564309
73.310138 0.580057
73.342111 0.594734
73.373947 0.608332
73.405650 0.620847
73.437227 0.632275
73.468681 0.642614
73.500019 0.651864
73.531244 0.660026
73.562360 0.667106
73.593374 0.673110
73.624291 0.678044
73.655116 0.681919
73.685856 0.684744
73.716515 0.686528
73.747100 0.687286
73.777615 0.687030
73.808067 0.685774
73.838461 0.683535
73.868802 0.680325
73.899097 0.676158
73.929349 0.671051
73.959566 0.665019
73.989751 0.658078
74.019911 0.650244
74.050052 0.641530
74.080177 0.631956
74.110293 0.621535
74.140406 0.610285
74.170519 0.598219
74.200639 0.585355
74.230771 0.571708
74.260917 0.557293
74.291083 0.542128
74.321273 0.526226
74.351493 0.509605
74.381748 0.492279
74.412043 0.474265
74.442383 0.455579
74.472772 0.436236
74.503217 0.416254
74.533722 0.395648
74.564291 0.374435
74.594931 0.352634
74.625646 0.330262
74.656441 0.307336
74.687321 0.283876
74.718291 0.259904
74.749357 0.235440
74.780523 0.210508
74.811794 0.185129
74.843176 0.159330
74.874672 0.133138
74.906290 0.106581
74.938032 0.079690
74.969905 0.052496
75.001913 0.025037
75.034055 -0.002650
75.066337 -0.030524
75.098764 -0.058544
75.131341 -0.086666
75.164071 -0.114843
75.196959 -0.143026
75.229951 -0.171105
75.262980 -0.198978
75.295988 -0.226528
75.328937 -0.253686
75.361853 -0.280416
75.394761 -0.306686
75.427687 -0.332462
75.460659 -0.357711
75.493676 -0.382368
75.526651 -0.406321
75.559599 -0.429540
75.592546 -0.451994
75.625516 -0.473651
75.658389 -0.494370
75.691097 -0.514102
75.723643 -0.532821
75.756033 -0.550508
75.788270 -0.567150
75.820361 -0.582731
75.852311 -0.597238
75.884124 -0.610666
75.915805 -0.623009
75.947361 -0.634264
75.978796 -0.644430
76.010115 -0.653506
76.041321 -0.661496
76.072421 -0.668404
76.103419 -0.674237
76.134321 -0.679000
76.165132 -0.682707
76.195859 -0.685364
76.226506 -0.686983
76.257080 -0.687577
76.287586 -0.687160
76.318029 -0.685745
76.348415 -0.683349
76.378749 -0.679984
76.409037 -0.675664
76.439285 -0.670407
76.469497 -0.664227
76.499679 -0.657141
76.529837 -0.649163
76.559976 -0.640308
76.590101 -0.630595
76.620218 -0.620038
76.650332 -0.608654
76.680448 -0.596457
76.710571 -0.583465
76.740706 -0.569692
76.770856 -0.555154
76.801027 -0.539867
76.831224 -0.523847
76.861451 -0.507110
76.891714 -0.489672
76.922017 -0.471548
76.952366 -0.452755
76.982766 -0.433309
77.013222 -0.413226
77.043739 -0.392522
77.074322 -0.371215
77.104976 -0.349323
77.135705 -0.326863
77.166516 -0.303852
77.197413 -0.280312
77.228401 -0.256262
77.259485 -0.231725
77.290670 -0.206722
77.321961 -0.181279
77.353364 -0.155419
77.384883 -0.129171
77.416523 -0.102564
77.448289 -0.075627
77.480187 -0.048394
77.512219 -0.020901
77.544386 0.006813
77.576695 0.034708
77.609149 0.062740
77.641753 0.090869
77.674512 0.119044
77.707429 0.147218
77.740431 0.175261
77.773469 0.203088
77.806470 0.230575
77.839417 0.257662
77.872335 0.284319
77.905249 0.310509
77.938186 0.336202
77.971173 0.361364
78.004191 0.385911
78.037163 0.409746
78.070112 0.432845
78.103065 0.455175
78.136036 0.476694
78.168885 0.497259
78.201569 0.516832
78.234092 0.535389
78.266460 0.552913
78.298676 0.569389
78.330746 0.584802
78.362675 0.599141
78.394468 0.612400
78.426130 0.624575
78.457667 0.635662
78.489084 0.645659
78.520386 0.654568
78.551576 0.662390
78.582659 0.669131
78.613641 0.674799
78.644528 0.679399
78.675326 0.682944
78.706039 0.685441
78.736674 0.686901
78.767236 0.687340
78.797731 0.686768
78.828163 0.685202
78.858540 0.682657
78.888865 0.679145
78.919145 0.674681
78.949386 0.669282
78.979591 0.662963
79.009768 0.655740
79.039921 0.647628
79.070055 0.638642
79.100177 0.628800
79.130291 0.618117
79.160403 0.606609
79.190518 0.594291
79.220640 0.581180
79.250776 0.567290
79.280927 0.552638
79.311099 0.537240
79.341298 0.521111
79.371529 0.504266
79.401795 0.486722
79.432103 0.468495
79.462458 0.449601
79.492864 0.430056
79.523326 0.409876
79.553850 0.389078
79.584441 0.367678
79.615104 0.345696
79.645843 0.323148
79.676663 0.300052
79.707571 0.276429
79.738570 0.252300
79.769667 0.227687
79.800865 0.202611
79.832169 0.177098
79.863586 0.151171
79.895120 0.124862
79.926776 0.098197
79.958559 0.071206
79.990473 0.043925
80.022522 0.016389
80.054708 -0.011361
80.087034 -0.039286
80.119508 -0.067343
80.152131 -0.095488
80.184910 -0.123672
80.217845 -0.151843
80.250846 -0.179861
80.283881 -0.207650
80.316868 -0.235081
80.349804 -0.262109
80.382714 -0.288700
80.415625 -0.314818
80.448563 -0.340434
80.481555 -0.365512
80.514563 -0.389955
80.547527 -0.413681
80.580472 -0.436664
80.613424 -0.458873
80.646385 -0.480254
80.679206 -0.500667
80.711862 -0.520084
80.744358 -0.538482
80.776699 -0.555844
80.808890 -0.572155
80.840936 -0.587401
80.872842 -0.601571
80.904613 -0.614660
80.936255 -0.626662
80.967772 -0.637577
80.999169 -0.647401
81.030453 -0.656137
81.061625 -0.663788
81.092692 -0.670359
81.123659 -0.675856
81.154532 -0.680287
81.185316 -0.683665
81.216017 -0.685995
81.246640 -0.687292
81.277192 -0.687568
81.307677 -0.686837
81.338101 -0.685113
81.368470 -0.682413
81.398789 -0.678747
81.429064 -0.674131
81.459300 -0.668584
81.489502 -0.662119
81.519676 -0.654752
81.549827 -0.646498
81.579961 -0.637372
81.610083 -0.627393
81.640198 -0.616576
81.670311 -0.604935
81.700429 -0.592488
81.730555 -0.579249
81.760694 -0.565235
81.790850 -0.550461
81.821029 -0.534943
81.851234 -0.518697
81.881471 -0.501739
81.911746 -0.484083
81.942063 -0.465748
81.972428 -0.446750
82.002845 -0.427102
82.033319 -0.406823
82.063856 -0.385929
82.094460 -0.364436
82.125137 -0.342364
82.155891 -0.319730
82.186728 -0.296551
82.217653 -0.272848
82.248670 -0.248643
82.279785 -0.223958
82.311002 -0.198815
82.342328 -0.173238
82.373766 -0.147253
82.405322 -0.120890
82.437001 -0.094176
82.468808 -0.067142
82.500748 -0.039823
82.532822 -0.012256
82.565033 0.015518
82.597386 0.043461
82.629887 0.071529
82.662539 0.099677
82.695347 0.127858
82.728304 0.156009
82.761316 0.183991
82.794354 0.211726
82.827335 0.239092
82.860270 0.266049
82.893184 0.292564
82.926102 0.318602
82.959052 0.344133
82.992060 0.369119
83.025063 0.393446
83.058025 0.417055
83.090972 0.439916
83.123931 0.462000
83.156884 0.483234
83.189681 0.503492
83.222314 0.522750
83.254787 0.540987
83.287107 0.558184
83.319276 0.574330
83.351302 0.589409
83.383188 0.603410
83.414939 0.616330
83.446562 0.628166
83.478061 0.638912
83.509441 0.648569
83.540707 0.657137
83.571863 0.664621
83.602914 0.671026
83.633866 0.676359
83.664724 0.680628
83.695495 0.683844
83.726183 0.686016
83.756794 0.687155
83.787335 0.687276
83.817809 0.686393
83.848224 0.684518
83.878583 0.681670
83.908894 0.677859
83.939161 0.673100
83.969390 0.667412
83.999586 0.660809
84.029754 0.653307
84.059901 0.644919
84.090031 0.635664
84.120150 0.625557
84.150262 0.614615
84.180374 0.602852
84.210491 0.590284
84.240617 0.576927
84.270757 0.562797
84.300914 0.547911
84.331095 0.532282
84.361303 0.515927
84.391544 0.498863
84.421823 0.481103
84.452145 0.462666
84.482515 0.443566
84.512938 0.423820
84.543419 0.403445
84.573963 0.382457
84.604576 0.360873
84.635262 0.338712
84.666026 0.315990
84.696873 0.292727
84.727809 0.268943
84.758838 0.244660
84.789965 0.219900
84.821196 0.194684
84.852536 0.169038
84.883988 0.142989
84.915560 0.116565
84.947255 0.089795
84.979078 0.062709
85.011035 0.035344
85.043126 0.007736
85.075355 -0.020073
85.107727 -0.048044
85.140247 -0.076134
85.172918 -0.104297
85.205747 -0.132484
85.238715 -0.160624
85.271728 -0.188579
85.304757 -0.216268
85.337725 -0.243578
85.370651 -0.270473
85.403558 -0.296920
85.436475 -0.322884
85.469426 -0.348336
85.502437 -0.373233
85.535429 -0.397453
85.568383 -0.420951
85.601328 -0.443695
85.634288 -0.465658
85.667220 -0.486745
85.699989 -0.506850
85.732594 -0.525951
85.765042 -0.544027
85.797335 -0.561061
85.829480 -0.577041
85.861482 -0.591952
85.893345 -0.605785
85.925075 -0.618534
85.956677 -0.630197
85.988156 -0.640771
86.019517 -0.650255
86.050765 -0.658651
86.081904 -0.665963
86.112939 -0.672198
86.143876 -0.677361
86.174720 -0.681462
86.205478 -0.684511
86.236154 -0.686517
86.266755 -0.687493
86.297285 -0.687453
86.327750 -0.686410
86.358157 -0.684379
86.388509 -0.681375
86.418814 -0.677411
86.449076 -0.672502
86.479300 -0.666666
86.509493 -0.659917
86.539659 -0.652272
86.569804 -0.643743
86.599934 -0.634349
86.630053 -0.624106
86.660167 -0.613030
86.690281 -0.601135
86.720401 -0.588439
86.750531 -0.574956
86.780675 -0.560702
86.810837 -0.545694
86.841023 -0.529946
86.871238 -0.513476
86.901487 -0.496298
86.931774 -0.478428
86.962105 -0.459884
86.992486 -0.440680
87.022920 -0.420834
87.053413 -0.400360
87.083970 -0.379277
87.114597 -0.357601
87.145297 -0.335351
87.176077 -0.312544
87.206940 -0.289199
87.237893 -0.265337
87.268941 -0.240980
87.300087 -0.216148
87.331338 -0.190867
87.362698 -0.165159
87.394173 -0.139053
87.425767 -0.112577
87.457485 -0.085759
87.489333 -0.058632
87.521314 -0.031231
87.553430 -0.003595
87.585686 0.024237
87.618085 0.052223
87.650632 0.080322
87.683332 0.108486
87.716190 0.136667
87.749174 0.164778
87.782199 0.192695
87.815225 0.220324
87.848189 0.247565
87.881115 0.274388
87.914027 0.300757
87.946952 0.326641
87.979917 0.352006
88.012937 0.376801
88.045924 0.400906
88.078879 0.424285
88.111827 0.446907
88.144796 0.468743
88.177708 0.489676
88.210454 0.509624
88.243036 0.528565
88.275461 0.546478
88.307733 0.563348
88.339857 0.579162
88.371839 0.593905
88.403682 0.607569
88.435393 0.620150
88.466976 0.631646
88.498437 0.642052
88.529782 0.651368
88.561013 0.659597
88.592135 0.666743
88.623155 0.672812
88.654077 0.677811
88.684907 0.681751
88.715651 0.684639
88.746315 0.686486
88.776903 0.687306
88.807422 0.687112
88.837877 0.685916
88.868274 0.683736
88.898618 0.680585
88.928914 0.676476
88.959169 0.671425
88.989387 0.665450
89.019574 0.658563
89.049735 0.650783
89.079876 0.642122
89.110002 0.632599
89.140118 0.622230
89.170230 0.611029
89.200342 0.599012
89.230462 0.586196
89.260592 0.572596
89.290736 0.558228
89.320900 0.543108
89.351089 0.527250
89.381307 0.510672
89.411559 0.493388
89.441851 0.475415
89.472187 0.456769
89.502573 0.437465
89.533014 0.417521
89.563515 0.396953
89.594080 0.375776
89.624715 0.354010
89.655424 0.331671
89.686214 0.308778
89.717088 0.285350
89.748053 0.261407
89.779112 0.236973
89.810271 0.212067
89.841535 0.186715
89.872910 0.160940
89.904399 0.134770
89.936008 0.108234
89.967743 0.081362
89.999608 0.054185


==> Gamma_b.dat <==
1.995018 0.141078
2.000000 0.000000

1.980097 0.281453
1.995018 0.141078

1.955311 0.420426
1.980097 0.281453

1.920784 0.557304
1.955311 0.420426

1.876688 0.691406
1.920784 0.557304

1.823242 0.822063
1.876688 0.691406

1.760713 0.948625
1.823242 0.822063

1.689412 1.070461
1.760713 0.948625

1.609694 1.186964
1.689412 1.070461

1.521958 1.297554
1.609694 1.186964

1.426638 1.401679
1.521958 1.297554

1.324212 1.498821
1.426638 1.401679

1.215188 1.588496
1.324212 1.498821

1.100110 1.670257
1.215188 1.588496

0.979551 1.743697
1.100110 1.670257

0.854113 1.808450
0.979551 1.743697

0.724419 1.864193
0.854113 1.808450

0.591116 1.910649
0.724419 1.864193

0.454869 1.947587
0.591116 1.910649

0.316355 1.974821
0.454869 1.947587

0.176265 1.992218
0.316355 1.974821

0.035297 1.999689
0.176265 1.992218

-0.105847 1.997197
0.035297 1.999689

-0.246463 1.984756
-0.105847 1.997197

-0.385852 1.962427
-0.246463 1.984756

-0.523319 1.930321
-0.385852 1.962427

-0.658178 1.888598
-0.523319 1.930321

-0.789758 1.837466
-0.658178 1.888598

-0.917404 1.777180
-0.789758 1.837466

-1.040479 1.708041
-0.917404 1.777180

-1.158371 1.630392
-1.040479 1.708041

-1.270491 1.544620
-1.158371 1.630392

-1.376282 1.451154
-1.270491 1.544620

-1.475217 1.350457
-1.376282 1.451154

-1.566802 1.243033
-1.475217 1.350457

-1.650581 1.129416
-1.566802 1.243033

-1.726138 1.010173
-1.650581 1.129416

-1.793094 0.885896
-1.726138 1.010173

-1.851118 0.757206
-1.793094 0.885896

-1.899920 0.624744
-1.851118 0.757206

-1.939256 0.489170
-1.899920 0.624744

-1.968931 0.351158
-1.939256 0.489170

-1.988796 0.211397
-1.968931 0.351158

-1.998754 0.070583
-1.988796 0.211397

-1.998754 -0.070583
-1.998754 0.070583

-1.988796 -0.211397
-1.998754 -0.070583

-1.968931 -0.351158
-1.988796 -0.211397

-1.939256 -0.489170
-1.968931 -0.351158

-1.899920 -0.624744
-1.939256 -0.489170

-1.851118 -0.757206
-1.899920 -0.624744

-1.793094 -0.885896
-1.851118 -0.757206

-1.726138 -1.010173
-1.793094 -0.885896

-1.650581 -1.129416
-1.726138 -1.010173

-1.566802 -1.243033
-1.650581 -1.129416

-1.475217 -1.350457
-1.566802 -1.243033

-1.376282 -1.451154
-1.475217 -1.350457

-1.270491 -1.544620
-1.376282 -1.451154

-1.158371 -1.630392
-1.270491 -1.544620

-1.040479 -1.708041
-1.158371 -1.630392

-0.917404 -1.777180
-1.040479 -1.708041

-0.789758 -1.837466
-0.917404 -1.777180

-0.658178 -1.888598
-0.789758 -1.837466

-0.523319 -1.930321
-0.658178 -1.888598

-0.385852 -1.962427
-0.523319 -1.930321

-0.246463 -1.984756
-0.385852 -1.962427

-0.105847 -1.997197
-0.246463 -1.984756

0.035297 -1.999689
-0.105847 -1.997197

0.176265 -1.992218
0.035297 -1.999689

0.316355 -1.974821
0.176265 -1.992218

0.454869 -1.947587
0.316355 -1.974821

0.591116 -1.910649
0.454869 -1.947587

0.724419 -1.864193
0.591116 -1.910649

0.854113 -1.808450
0.724419 -1.864193

0.979551 -1.743697
0.854113 -1.808450

1.100110 -1.670257
0.979551 -1.743697

1.215188 -1.588496
1.100110 -1.670257

1.324212 -1.498821
1.215188 -1.588496

1.426638 -1.401679
1.324212 -1.498821

1.521958 -1.297554
1.426638 -1.401679

1.609694 -1.186964
1.521958 -1.297554

1.689412 -1.070461
1.609694 -1.186964

1.760713 -0.948625
1.689412 -1.070461

1.823242 -0.822063
1.760713 -0.948625

1.876688 -0.691406
1.823242 -0.822063

1.920784 -0.557304
1.876688 -0.691406

1.955311 -0.420426
1.920784 -0.557304

1.980097 -0.281453
1.955311 -0.420426

1.995018 -0.141078
1.980097 -0.281453

2.000000 -0.000000
1.995018 -0.141078



==> Gamma_c.dat <==
-8.000000 -8.000000
-7.400000 -8.000000

-8.000000 -7.400000
-8.000000 -8.000000

-7.400000 -8.000000
-6.800000 -8.000000

-6.800000 -8.000000
-6.200000 -8.000000

-6.200000 -8.000000
-5.600000 -8.000000

-5.600000 -8.000000
-5.000000 -8.000000

-5.000000 -8.000000
-4.400000 -8.000000

-4.400000 -8.000000
-3.800000 -8.000000

-3.800000 -8.000000
-3.200000 -8.000000

-3.200000 -8.000000
-2.600000 -8.000000

-2.600000 -8.000000
-2.000000 -8.000000

-2.000000 -8.000000
-1.400000 -8.000000

-1.400000 -8.000000
-0.800000 -8.000000

-0.800000 -8.000000
-0.200000 -8.000000

-0.200000 -8.000000
0.400000 -8.000000

0.400000 -8.000000
1.000000 -8.000000

1.000000 -8.000000
1.600000 -8.000000

1.600000 -8.000000
2.200000 -8.000000

2.200000 -8.000000
2.800000 -8.000000

2.800000 -8.000000
3.400000 -8.000000

3.400000 -8.000000
4.000000 -8.000000

4.000000 -8.000000
4.600000 -8.000000

4.600000 -8.000000
5.200000 -8.000000

5.200000 -8.000000
5.800000 -8.000000

5.800000 -8.000000
6.400000 -8.000000

6.400000 -8.000000
7.000000 -8.000000

7.000000 -8.000000
7.600000 -8.000000

7.600000 -8.000000
7.600000 -7.400000

-8.000000 -6.800000
-8.000000 -7.400000

7.600000 -7.400000
7.600000 -6.800000

-8.000000 -6.200000
-8.000000 -6.800000

7.600000 -6.800000
7.600000 -6.200000

-8.000000 -5.600000
-8.000000 -6.200000

7.600000 -6.200000
7.600000 -5.600000

-8.000000 -5.000000
-8.000000 -5.600000

7.600000 -5.600000
7.600000 -5.000000

-8.000000 -4.400000
-8.000000 -5.000000

7.600000 -5.000000
7.600000 -4.400000

-8.000000 -3.800000
-8.000000 -4.400000

7.600000 -4.400000
7.600000 -3.800000

-8.000000 -3.200000
-8.000000 -3.800000

7.600000 -3.800000
7.600000 -3.200000

-8.000000 -2.600000
-8.000000 -3.200000

7.600000 -3.200000
7.600000 -2.600000

-8.000000 -2.000000
-8.000000 -2.600000

7.600000 -2.600000
7.600000 -2.000000

-8.000000 -1.400000
-8.000000 -2.000000

7.600000 -2.000000
7.600000 -1.400000

-8.000000 -0.800000
-8.000000 -1.400000

7.600000 -1.400000
7.600000 -0.800000

-8.000000 -0.200000
-8.000000 -0.800000

7.600000 -0.800000
7.600000 -0.200000

-8.000000 0.400000
-8.000000 -0.200000

7.600000 -0.200000
7.600000 0.400000

-8.000000 1.000000
-8.000000 0.400000

7.600000 0.400000
7.600000 1.000000

-8.000000 1.600000
-8.000000 1.000000

7.600000 1.000000
7.600000 1.600000

-8.000000 2.200000
-8.000000 1.600000

7.600000 1.600000
7.600000 2.200000

-8.000000 2.800000
-8.000000 2.200000

7.600000 2.200000
7.600000 2.800000

-8.000000 3.400000
-8.000000 2.800000

7.600000 2.800000
7.600000 3.400000

-8.000000 4.000000
-8.000000 3.400000

7.600000 3.400000
7.600000 4.000000

-8.000000 4.600000
-8.000000 4.000000

7.600000 4.000000
7.600000 4.600000

-8.000000 5.200000
-8.000000 4.600000

7.600000 4.600000
7.600000 5.200000

-8.000000 5.800000
-8.000000 5.200000

7.600000 5.200000
7.600000 5.800000

-8.000000 6.400000
-8.000000 5.800000

7.600000 5.800000
7.600000 6.400000

-8.000000 7.000000
-8.000000 6.400000

7.600000 6.400000
7.600000 7.000000

-7.400000 7.600000
-8.000000 7.600000

-8.000000 7.600000
-8.000000 7.000000

-6.800000 7.600000
-7.400000 7.600000

-6.200000 7.600000
-6.800000 7.600000

-5.600000 7.600000
-6.200000 7.600000

-5.000000 7.600000
-5.600000 7.600000

-4.400000 7.600000
-5.000000 7.600000

-3.800000 7.600000
-4.400000 7.600000

-3.200000 7.600000
-3.800000 7.600000

-2.600000 7.600000
-3.200000 7.600000

-2.000000 7.600000
-2.600000 7.600000

-1.400000 7.600000
-2.000000 7.600000

-0.800000 7.600000
-1.400000 7.600000

-0.200000 7.600000
-0.800000 7.600000

0.400000 7.600000
-0.200000 7.600000

1.000000 7.600000
0.400000 7.600000

1.600000 7.600000
1.000000 7.600000

2.200000 7.600000
1.600000 7.600000

2.800000 7.600000
2.200000 7.600000

3.400000 7.600000
2.800000 7.600000

4.000000 7.600000
3.400000 7.600000

4.600000 7.600000
4.000000 7.600000

5.200000 7.600000
4.600000 7.600000

5.800000 7.600000
5.200000 7.600000

6.400000 7.600000
5.800000 7.600000

7.000000 7.600000
6.400000 7.600000

7.600000 7.000000
7.600000 7.600000

7.600000 7.600000
7.000000 7.600000



==> Koum_Re200.dat <==
time CD
0.009091 6.377586
0.017943 4.124420
0.028469 2.771384
0.038517 2.441388
0.049043 2.242197
0.060048 2.066121
0.069856 1.951491
0.078947 1.798344
0.089952 1.768421
0.100478 1.661538
0.109091 1.600662
0.118900 1.562955
0.129904 1.509956
0.139713 1.472249
0.149761 1.434560
0.159569 1.373776
0.172249 1.351675
0.179426 1.359919
0.189474 1.329923
0.200000 1.299963
0.210048 1.300736
0.218660 1.270629
0.229665 1.240707
0.238756 1.272175


==> PW2000.dat <==
time CD
0.013084 1.967892
0.014934 1.857823
0.016671 1.904459
0.017012 1.734180
0.019996 1.806620
0.026946 1.659727
0.028938 1.557839
0.032281 1.442145
0.033076 1.394839
0.038290 1.334630
0.047924 1.222385
0.054579 1.181959
0.064716 1.112075
0.077723 1.049178
0.093573 0.994884
0.107921 0.941126
0.122196 0.891669
0.141109 0.832895
0.187004 0.768488
0.268373 0.726488
0.367105 0.717951
0.460704 0.748202
0.545075 0.794189
0.620418 0.844094
0.686802 0.893820
0.748714 0.942969
0.806165 0.990941
0.859205 1.034664
0.916608 1.085503
0.978561 1.132195
1.040483 1.180731
1.111428 1.225682
1.200333 1.268558
1.298393 1.300030
1.396745 1.314105
1.493550 1.313557
1.594089 1.304135
1.692930 1.289083
1.791814 1.271490
1.890744 1.251160
1.989671 1.231025
2.088588 1.211477
2.187525 1.190756
2.286392 1.174140
2.385217 1.160065
2.484049 1.145600
2.582883 1.130939
2.681682 1.118428
2.780523 1.103376
2.879309 1.091647
2.978098 1.079722
3.076876 1.068385
3.171182 1.056597
3.274401 1.047664
3.373128 1.039453
3.471831 1.032611
3.570564 1.024010
3.669238 1.018928
3.767925 1.013063
3.866628 1.006221
3.965292 1.001725
4.062188 0.995744
4.162659 0.990387
4.261326 0.985696
4.360036 0.978463
4.458710 0.973381
4.557377 0.968689
4.656061 0.963020
4.754761 0.956374
4.853409 0.952855
4.934130 0.949420


==> TGV_pxbg1.dat <==
x pxbg1
-3.141593 -0.496724
-3.071193 -0.494789
-3.000793 -0.487558
-2.930393 -0.474871
-2.859994 -0.458795
-2.789594 -0.438208
-2.719194 -0.413241
-2.648794 -0.385832
-2.578395 -0.355456
-2.507995 -0.322614
-2.437595 -0.288726
-2.367195 -0.253830
-2.296796 -0.218923
-2.226396 -0.184561
-2.155996 -0.151185
-2.085596 -0.120396
-2.015197 -0.091645
-1.944797 -0.065565
-1.874397 -0.044353
-1.803997 -0.026304
-1.733598 -0.012028
-1.663198 -0.004161
-1.592798 -0.000008
-1.522398 -0.000004
-1.451999 -0.006883
-1.381599 -0.017357
-1.311199 -0.031623
-1.240799 -0.052034
-1.170400 -0.075271
-1.100000 -0.101339


==> TGV_pxbg1_ex.dat <==
x pxbg1_ex
-3.141593 -0.499600
-3.071193 -0.497128
-3.000793 -0.489761
-2.930393 -0.477645
-2.859994 -0.461019
-2.789594 -0.440213
-2.719194 -0.415638
-2.648794 -0.387781
-2.578395 -0.357193
-2.507995 -0.324480
-2.437595 -0.290288
-2.367195 -0.255296
-2.296796 -0.220194
-2.226396 -0.185679
-2.155996 -0.152432
-2.085596 -0.121113
-2.015197 -0.092340
-1.944797 -0.066684
-1.874397 -0.044652
-1.803997 -0.026681
-1.733598 -0.013125
-1.663198 -0.004253
-1.592798 -0.000242
-1.522398 -0.001169
-1.451999 -0.007018
-1.381599 -0.017671
-1.311199 -0.032919
-1.240799 -0.052459
-1.170400 -0.075905
-1.100000 -0.102792


==> TGV_pxbg2.dat <==
x pxbg2
1.100000 -0.101339
1.170400 -0.075271
1.240799 -0.052034
1.311199 -0.031623
1.381599 -0.017357
1.451999 -0.006884
1.522398 -0.000004
1.592798 -0.000008
1.663198 -0.004161
1.733598 -0.012028
1.803997 -0.026304
1.874397 -0.044353
1.944797 -0.065565
2.015197 -0.091645
2.085596 -0.120396
2.155996 -0.151185
2.226396 -0.184561
2.296796 -0.218923
2.367195 -0.253830
2.437595 -0.288726
2.507995 -0.322614
2.578395 -0.355456
2.648794 -0.385832
2.719194 -0.413241
2.789594 -0.438208
2.859994 -0.458795
2.930393 -0.474871
3.000793 -0.487558
3.071193 -0.494789
3.141593 -0.496724


==> TGV_pxbg2_ex.dat <==
x pxbg2_ex
1.100000 -0.102792
1.170400 -0.075905
1.240799 -0.052459
1.311199 -0.032919
1.381599 -0.017671
1.451999 -0.007018
1.522398 -0.001169
1.592798 -0.000242
1.663198 -0.004253
1.733598 -0.013125
1.803997 -0.026681
1.874397 -0.044652
1.944797 -0.066684
2.015197 -0.092340
2.085596 -0.121113
2.155996 -0.152432
2.226396 -0.185679
2.296796 -0.220194
2.367195 -0.255296
2.437595 -0.290288
2.507995 -0.324480
2.578395 -0.357193
2.648794 -0.387781
2.719194 -0.415638
2.789594 -0.440213
2.859994 -0.461019
2.930393 -0.477645
3.000793 -0.489761
3.071193 -0.497128
3.141593 -0.499600


==> TGV_pxfg.dat <==
x pxfg
-1.100000 -0.101997
-0.984211 -0.152042
-0.868421 -0.207151
-0.752632 -0.264248
-0.636842 -0.320435
-0.521053 -0.372759
-0.405263 -0.418453
-0.289474 -0.455159
-0.173684 -0.480897
-0.057895 -0.494341
0.057895 -0.494341
0.173684 -0.480896
0.289474 -0.455159
0.405263 -0.418453
0.521053 -0.372761
0.636842 -0.320436
0.752632 -0.264248
0.868421 -0.207151
0.984211 -0.152042
1.100000 -0.101997


==> TGV_pxfg_ex.dat <==
x pxfg_ex
-1.100000 -0.102792
-0.984211 -0.153070
-0.868421 -0.208512
-0.752632 -0.266159
-0.636842 -0.322932
-0.521053 -0.375800
-0.405263 -0.421942
-0.289474 -0.458893
-0.173684 -0.484680
-0.057895 -0.497927
0.057895 -0.497927
0.173684 -0.484680
0.289474 -0.458893
0.405263 -0.421942
0.521053 -0.375800
0.636842 -0.322932
0.752632 -0.266159
0.868421 -0.208512
0.984211 -0.153070
1.100000 -0.102792


==> TGV_pybg1.dat <==
y pybg1
-3.141593 -0.496774
-3.071193 -0.494776
-3.000793 -0.487547
-2.930393 -0.474876
-2.859994 -0.458789
-2.789594 -0.438203
-2.719194 -0.413242
-2.648794 -0.385830
-2.578395 -0.355455
-2.507995 -0.322614
-2.437595 -0.288726
-2.367195 -0.253830
-2.296796 -0.218924
-2.226396 -0.184561
-2.155996 -0.151185
-2.085596 -0.120398
-2.015197 -0.091646
-1.944797 -0.065565
-1.874397 -0.044355
-1.803997 -0.026305
-1.733598 -0.012029
-1.663198 -0.004162
-1.592798 -0.000008
-1.522398 -0.000004
-1.451999 -0.006883
-1.381599 -0.017356
-1.311199 -0.031623
-1.240799 -0.052034
-1.170400 -0.075270
-1.100000 -0.101339


==> TGV_pybg1_ex.dat <==
y pybg1_ex
-3.141593 -0.499600
-3.071193 -0.497128
-3.000793 -0.489761
-2.930393 -0.477645
-2.859994 -0.461019
-2.789594 -0.440213
-2.719194 -0.415638
-2.648794 -0.387781
-2.578395 -0.357193
-2.507995 -0.324480
-2.437595 -0.290288
-2.367195 -0.255296
-2.296796 -0.220194
-2.226396 -0.185679
-2.155996 -0.152432
-2.085596 -0.121113
-2.015197 -0.092340
-1.944797 -0.066684
-1.874397 -0.044652
-1.803997 -0.026681
-1.733598 -0.013125
-1.663198 -0.004253
-1.592798 -0.000242
-1.522398 -0.001169
-1.451999 -0.007018
-1.381599 -0.017671
-1.311199 -0.032919
-1.240799 -0.052459
-1.170400 -0.075905
-1.100000 -0.102792


==> TGV_pybg2.dat <==
y pybg2
1.100000 -0.101339
1.170400 -0.075270
1.240799 -0.052034
1.311199 -0.031623
1.381599 -0.017356
1.451999 -0.006883
1.522398 -0.000004
1.592798 -0.000008
1.663198 -0.004162
1.733598 -0.012029
1.803997 -0.026305
1.874397 -0.044355
1.944797 -0.065565
2.015197 -0.091646
2.085596 -0.120398
2.155996 -0.151185
2.226396 -0.184561
2.296796 -0.218924
2.367195 -0.253830
2.437595 -0.288726
2.507995 -0.322614
2.578395 -0.355455
2.648794 -0.385830
2.719194 -0.413242
2.789594 -0.438203
2.859994 -0.458789
2.930393 -0.474876
3.000793 -0.487547
3.071193 -0.494776
3.141593 -0.496774


==> TGV_pybg2_ex.dat <==
y pybg2_ex
1.100000 -0.102792
1.170400 -0.075905
1.240799 -0.052459
1.311199 -0.032919
1.381599 -0.017671
1.451999 -0.007018
1.522398 -0.001169
1.592798 -0.000242
1.663198 -0.004253
1.733598 -0.013125
1.803997 -0.026681
1.874397 -0.044652
1.944797 -0.066684
2.015197 -0.092340
2.085596 -0.121113
2.155996 -0.152432
2.226396 -0.185679
2.296796 -0.220194
2.367195 -0.255296
2.437595 -0.290288
2.507995 -0.324480
2.578395 -0.357193
2.648794 -0.387781
2.719194 -0.415638
2.789594 -0.440213
2.859994 -0.461019
2.930393 -0.477645
3.000793 -0.489761
3.071193 -0.497128
3.141593 -0.499600


==> TGV_pyfg.dat <==
y pyfg
-1.100000 -0.102003
-0.984211 -0.152032
-0.868421 -0.207155
-0.752632 -0.264240
-0.636842 -0.320435
-0.521053 -0.372761
-0.405263 -0.418453
-0.289474 -0.455159
-0.173684 -0.480897
-0.057895 -0.494341
0.057895 -0.494341
0.173684 -0.480897
0.289474 -0.455159
0.405263 -0.418453
0.521053 -0.372759
0.636842 -0.320436
0.752632 -0.264248
0.868421 -0.207151
0.984211 -0.152042
1.100000 -0.101997


==> TGV_pyfg_ex.dat <==
y pyfg_ex
-1.100000 -0.102792
-0.984211 -0.153070
-0.868421 -0.208512
-0.752632 -0.266159
-0.636842 -0.322932
-0.521053 -0.375800
-0.405263 -0.421942
-0.289474 -0.458893
-0.173684 -0.484680
-0.057895 -0.497927
0.057895 -0.497927
0.173684 -0.484680
0.289474 -0.458893
0.405263 -0.421942
0.521053 -0.375800
0.636842 -0.322932
0.752632 -0.266159
0.868421 -0.208512
0.984211 -0.153070
1.100000 -0.102792


==> TGV_ubg1.dat <==
y ubg1
-3.141593 -0.000000
-3.071193 -0.070294
-3.000793 -0.140067
-2.930393 -0.209016
-2.859994 -0.277171
-2.789594 -0.343953
-2.719194 -0.408656
-2.648794 -0.471793
-2.578395 -0.532611
-2.507995 -0.590156
-2.437595 -0.645443
-2.367195 -0.697635
-2.296796 -0.745443
-2.226396 -0.790404
-2.155996 -0.831687
-2.085596 -0.867616
-2.015197 -0.900239
-1.944797 -0.928808
-1.874397 -0.951245
-1.803997 -0.970068
-1.733598 -0.984674
-1.663198 -0.992611
-1.592798 -0.996789
-1.522398 -0.996788
-1.451999 -0.989855
-1.381599 -0.979195
-1.311199 -0.964587
-1.240799 -0.943102
-1.170400 -0.918089
-1.100000 -0.889515


==> TGV_ubg1_ex.dat <==
y ubg1_ex
-3.141593 -0.000000
-3.071193 -0.070313
-3.000793 -0.140279
-2.930393 -0.209549
-2.859994 -0.277781
-2.789594 -0.344637
-2.719194 -0.409785
-2.648794 -0.472904
-2.578395 -0.533679
-2.507995 -0.591811
-2.437595 -0.647011
-2.367195 -0.699006
-2.296796 -0.747537
-2.226396 -0.792366
-2.155996 -0.833268
-2.085596 -0.870043
-2.015197 -0.902508
-1.944797 -0.930501
-1.874397 -0.953885
-1.803997 -0.972543
-1.733598 -0.986382
-1.663198 -0.995336
-1.592798 -0.999358
-1.522398 -0.998430
-1.451999 -0.992555
-1.381599 -0.981763
-1.311199 -0.966107
-1.240799 -0.945665
-1.170400 -0.920538
-1.100000 -0.890851


==> TGV_ubg2.dat <==
y ubg2
1.100000 0.889515
1.170400 0.918089
1.240799 0.943102
1.311199 0.964587
1.381599 0.979195
1.451999 0.989855
1.522398 0.996788
1.592798 0.996789
1.663198 0.992611
1.733598 0.984674
1.803997 0.970068
1.874397 0.951245
1.944797 0.928808
2.015197 0.900239
2.085596 0.867616
2.155996 0.831687
2.226396 0.790404
2.296796 0.745443
2.367195 0.697635
2.437595 0.645443
2.507995 0.590156
2.578395 0.532611
2.648794 0.471793
2.719194 0.408656
2.789594 0.343953
2.859994 0.277171
2.930393 0.209016
3.000793 0.140067
3.071193 0.070294
3.141593 -0.000000


==> TGV_ubg2_ex.dat <==
y ubg2_ex
1.100000 0.890851
1.170400 0.920538
1.240799 0.945665
1.311199 0.966107
1.381599 0.981763
1.451999 0.992555
1.522398 0.998430
1.592798 0.999358
1.663198 0.995336
1.733598 0.986382
1.803997 0.972543
1.874397 0.953885
1.944797 0.930501
2.015197 0.902508
2.085596 0.870043
2.155996 0.833268
2.226396 0.792366
2.296796 0.747537
2.367195 0.699006
2.437595 0.647011
2.507995 0.591811
2.578395 0.533679
2.648794 0.472904
2.719194 0.409785
2.789594 0.344637
2.859994 0.277781
2.930393 0.209549
3.000793 0.140279
3.071193 0.070313
3.141593 0.000000


==> TGV_ufg.dat <==
y ufg
-1.100000 -0.888294
-0.984211 -0.829759
-0.868421 -0.760326
-0.752632 -0.680785
-0.636842 -0.592194
-0.521053 -0.495725
-0.405263 -0.392654
-0.289474 -0.284323
-0.173684 -0.172168
-0.057895 -0.057664
0.057895 0.057664
0.173684 0.172168
0.289474 0.284321
0.405263 0.392654
0.521053 0.495726
0.636842 0.592191
0.752632 0.680786
0.868421 0.760322
0.984211 0.829773
1.100000 0.888300


==> TGV_ufg_ex.dat <==
y ufg_ex
-1.100000 -0.890851
-0.984211 -0.832502
-0.868421 -0.763005
-0.752632 -0.683289
-0.636842 -0.594422
-0.521053 -0.497594
-0.405263 -0.394103
-0.289474 -0.285334
-0.173684 -0.172743
-0.057895 -0.057839
0.057895 0.057839
0.173684 0.172743
0.289474 0.285334
0.405263 0.394103
0.521053 0.497594
0.636842 0.594422
0.752632 0.683289
0.868421 0.763005
0.984211 0.832502
1.100000 0.890851


==> TGV_vbg1.dat <==
x vbg1
-3.141593 0.000000
-3.071193 0.070288
-3.000793 0.140062
-2.930393 0.209007
-2.859994 0.277172
-2.789594 0.343953
-2.719194 0.408655
-2.648794 0.471793
-2.578395 0.532612
-2.507995 0.590156
-2.437595 0.645443
-2.367195 0.697635
-2.296796 0.745443
-2.226396 0.790404
-2.155996 0.831687
-2.085596 0.867616
-2.015197 0.900239
-1.944797 0.928808
-1.874397 0.951246
-1.803997 0.970068
-1.733598 0.984674
-1.663198 0.992611
-1.592798 0.996789
-1.522398 0.996788
-1.451999 0.989854
-1.381599 0.979194
-1.311199 0.964587
-1.240799 0.943100
-1.170400 0.918087
-1.100000 0.889515


==> TGV_vbg1_ex.dat <==
x vbg1_ex
-3.141593 0.000000
-3.071193 0.070313
-3.000793 0.140279
-2.930393 0.209549
-2.859994 0.277781
-2.789594 0.344637
-2.719194 0.409785
-2.648794 0.472904
-2.578395 0.533679
-2.507995 0.591811
-2.437595 0.647011
-2.367195 0.699006
-2.296796 0.747537
-2.226396 0.792366
-2.155996 0.833268
-2.085596 0.870043
-2.015197 0.902508
-1.944797 0.930501
-1.874397 0.953885
-1.803997 0.972543
-1.733598 0.986382
-1.663198 0.995336
-1.592798 0.999358
-1.522398 0.998430
-1.451999 0.992555
-1.381599 0.981763
-1.311199 0.966107
-1.240799 0.945665
-1.170400 0.920538
-1.100000 0.890851


==> TGV_vbg2.dat <==
x vbg2
1.100000 -0.889515
1.170400 -0.918087
1.240799 -0.943100
1.311199 -0.964587
1.381599 -0.979194
1.451999 -0.989854
1.522398 -0.996788
1.592798 -0.996789
1.663198 -0.992611
1.733598 -0.984674
1.803997 -0.970068
1.874397 -0.951246
1.944797 -0.928808
2.015197 -0.900239
2.085596 -0.867616
2.155996 -0.831687
2.226396 -0.790404
2.296796 -0.745443
2.367195 -0.697635
2.437595 -0.645443
2.507995 -0.590156
2.578395 -0.532612
2.648794 -0.471793
2.719194 -0.408655
2.789594 -0.343953
2.859994 -0.277172
2.930393 -0.209007
3.000793 -0.140062
3.071193 -0.070288
3.141593 0.000000


==> TGV_vbg2_ex.dat <==
x vbg2_ex
1.100000 -0.890851
1.170400 -0.920538
1.240799 -0.945665
1.311199 -0.966107
1.381599 -0.981763
1.451999 -0.992555
1.522398 -0.998430
1.592798 -0.999358
1.663198 -0.995336
1.733598 -0.986382
1.803997 -0.972543
1.874397 -0.953885
1.944797 -0.930501
2.015197 -0.902508
2.085596 -0.870043
2.155996 -0.833268
2.226396 -0.792366
2.296796 -0.747537
2.367195 -0.699006
2.437595 -0.647011
2.507995 -0.591811
2.578395 -0.533679
2.648794 -0.472904
2.719194 -0.409785
2.789594 -0.344637
2.859994 -0.277781
2.930393 -0.209549
3.000793 -0.140279
3.071193 -0.070313
3.141593 -0.000000


==> TGV_vfg.dat <==
x vfg
-1.100000 0.888300
-0.984211 0.829773
-0.868421 0.760322
-0.752632 0.680786
-0.636842 0.592194
-0.521053 0.495726
-0.405263 0.392652
-0.289474 0.284323
-0.173684 0.172168
-0.057895 0.057664
0.057895 -0.057664
0.173684 -0.172167
0.289474 -0.284321
0.405263 -0.392652
0.521053 -0.495725
0.636842 -0.592191
0.752632 -0.680786
0.868421 -0.760322
0.984211 -0.829773
1.100000 -0.888300


==> TGV_vfg_ex.dat <==
x vfg_ex
-1.100000 0.890851
-0.984211 0.832502
-0.868421 0.763005
-0.752632 0.683289
-0.636842 0.594422
-0.521053 0.497594
-0.405263 0.394103
-0.289474 0.285334
-0.173684 0.172743
-0.057895 0.057839
0.057895 -0.057839
0.173684 -0.172743
0.289474 -0.285334
0.405263 -0.394103
0.521053 -0.497594
0.636842 -0.594422
0.752632 -0.683289
0.868421 -0.763005
0.984211 -0.832502
1.100000 -0.890851


==> cell_bg.dat <==
4.900000 5.500000

==> cell_fg.dat <==
0.652721 5.256327

==> fringe_bg.dat <==
-2.000000 -4.400000
-1.400000 -4.400000
-1.400000 -3.800000
-2.000000 -3.800000
-2.000000 -4.400000

-1.400000 -4.400000
-0.800000 -4.400000
-0.800000 -3.800000
-1.400000 -3.800000
-1.400000 -4.400000

-0.800000 -4.400000
-0.200000 -4.400000
-0.200000 -3.800000
-0.800000 -3.800000
-0.800000 -4.400000

-0.200000 -4.400000
0.400000 -4.400000
0.400000 -3.800000
-0.200000 -3.800000
-0.200000 -4.400000

0.400000 -4.400000
1.000000 -4.400000
1.000000 -3.800000
0.400000 -3.800000
0.400000 -4.400000

1.000000 -4.400000
1.600000 -4.400000
1.600000 -3.800000
1.000000 -3.800000
1.000000 -4.400000

1.600000 -4.400000
2.200000 -4.400000
2.200000 -3.800000
1.600000 -3.800000
1.600000 -4.400000

-3.200000 -3.800000
-2.600000 -3.800000
-2.600000 -3.200000
-3.200000 -3.200000
-3.200000 -3.800000

-2.600000 -3.800000
-2.000000 -3.800000
-2.000000 -3.200000
-2.600000 -3.200000
-2.600000 -3.800000

-2.000000 -3.800000
-1.400000 -3.800000
-1.400000 -3.200000
-2.000000 -3.200000
-2.000000 -3.800000

1.600000 -3.800000
2.200000 -3.800000
2.200000 -3.200000
1.600000 -3.200000
1.600000 -3.800000

2.200000 -3.800000
2.800000 -3.800000
2.800000 -3.200000
2.200000 -3.200000
2.200000 -3.800000

-3.800000 -3.200000
-3.200000 -3.200000
-3.200000 -2.600000
-3.800000 -2.600000
-3.800000 -3.200000

-3.200000 -3.200000
-2.600000 -3.200000
-2.600000 -2.600000
-3.200000 -2.600000
-3.200000 -3.200000

2.200000 -3.200000
2.800000 -3.200000
2.800000 -2.600000
2.200000 -2.600000
2.200000 -3.200000

2.800000 -3.200000
3.400000 -3.200000
3.400000 -2.600000
2.800000 -2.600000
2.800000 -3.200000

-3.800000 -2.600000
-3.200000 -2.600000
-3.200000 -2.000000
-3.800000 -2.000000
-3.800000 -2.600000

2.800000 -2.600000
3.400000 -2.600000
3.400000 -2.000000
2.800000 -2.000000
2.800000 -2.600000

3.400000 -2.600000
4.000000 -2.600000
4.000000 -2.000000
3.400000 -2.000000
3.400000 -2.600000

-4.400000 -2.000000
-3.800000 -2.000000
-3.800000 -1.400000
-4.400000 -1.400000
-4.400000 -2.000000

-3.800000 -2.000000
-3.200000 -2.000000
-3.200000 -1.400000
-3.800000 -1.400000
-3.800000 -2.000000

3.400000 -2.000000
4.000000 -2.000000
4.000000 -1.400000
3.400000 -1.400000
3.400000 -2.000000

-4.400000 -1.400000
-3.800000 -1.400000
-3.800000 -0.800000
-4.400000 -0.800000
-4.400000 -1.400000

3.400000 -1.400000
4.000000 -1.400000
4.000000 -0.800000
3.400000 -0.800000
3.400000 -1.400000

4.000000 -1.400000
4.600000 -1.400000
4.600000 -0.800000
4.000000 -0.800000
4.000000 -1.400000

-4.400000 -0.800000
-3.800000 -0.800000
-3.800000 -0.200000
-4.400000 -0.200000
-4.400000 -0.800000

4.000000 -0.800000
4.600000 -0.800000
4.600000 -0.200000
4.000000 -0.200000
4.000000 -0.800000

-4.400000 -0.200000
-3.800000 -0.200000
-3.800000 0.400000
-4.400000 0.400000
-4.400000 -0.200000

4.000000 -0.200000
4.600000 -0.200000
4.600000 0.400000
4.000000 0.400000
4.000000 -0.200000

-4.400000 0.400000
-3.800000 0.400000
-3.800000 1.000000
-4.400000 1.000000
-4.400000 0.400000

4.000000 0.400000
4.600000 0.400000
4.600000 1.000000
4.000000 1.000000
4.000000 0.400000

-4.400000 1.000000
-3.800000 1.000000
-3.800000 1.600000
-4.400000 1.600000
-4.400000 1.000000

3.400000 1.000000
4.000000 1.000000
4.000000 1.600000
3.400000 1.600000
3.400000 1.000000

4.000000 1.000000
4.600000 1.000000
4.600000 1.600000
4.000000 1.600000
4.000000 1.000000

-4.400000 1.600000
-3.800000 1.600000
-3.800000 2.200000
-4.400000 2.200000
-4.400000 1.600000

-3.800000 1.600000
-3.200000 1.600000
-3.200000 2.200000
-3.800000 2.200000
-3.800000 1.600000

3.400000 1.600000
4.000000 1.600000
4.000000 2.200000
3.400000 2.200000
3.400000 1.600000

-3.800000 2.200000
-3.200000 2.200000
-3.200000 2.800000
-3.800000 2.800000
-3.800000 2.200000

-3.200000 2.200000
-2.600000 2.200000
-2.600000 2.800000
-3.200000 2.800000
-3.200000 2.200000

2.800000 2.200000
3.400000 2.200000
3.400000 2.800000
2.800000 2.800000
2.800000 2.200000

3.400000 2.200000
4.000000 2.200000
4.000000 2.800000
3.400000 2.800000
3.400000 2.200000

-3.200000 2.800000
-2.600000 2.800000
-2.600000 3.400000
-3.200000 3.400000
-3.200000 2.800000

-2.600000 2.800000
-2.000000 2.800000
-2.000000 3.400000
-2.600000 3.400000
-2.600000 2.800000

2.200000 2.800000
2.800000 2.800000
2.800000 3.400000
2.200000 3.400000
2.200000 2.800000

2.800000 2.800000
3.400000 2.800000
3.400000 3.400000
2.800000 3.400000
2.800000 2.800000

-2.600000 3.400000
-2.000000 3.400000
-2.000000 4.000000
-2.600000 4.000000
-2.600000 3.400000

-2.000000 3.400000
-1.400000 3.400000
-1.400000 4.000000
-2.000000 4.000000
-2.000000 3.400000

-1.400000 3.400000
-0.800000 3.400000
-0.800000 4.000000
-1.400000 4.000000
-1.400000 3.400000

1.000000 3.400000
1.600000 3.400000
1.600000 4.000000
1.000000 4.000000
1.000000 3.400000

1.600000 3.400000
2.200000 3.400000
2.200000 4.000000
1.600000 4.000000
1.600000 3.400000

2.200000 3.400000
2.800000 3.400000
2.800000 4.000000
2.200000 4.000000
2.200000 3.400000

-1.400000 4.000000
-0.800000 4.000000
-0.800000 4.600000
-1.400000 4.600000
-1.400000 4.000000

-0.800000 4.000000
-0.200000 4.000000
-0.200000 4.600000
-0.800000 4.600000
-0.800000 4.000000

-0.200000 4.000000
0.400000 4.000000
0.400000 4.600000
-0.200000 4.600000
-0.200000 4.000000

0.400000 4.000000
1.000000 4.000000
1.000000 4.600000
0.400000 4.600000
0.400000 4.000000

1.000000 4.000000
1.600000 4.000000
1.600000 4.600000
1.000000 4.600000
1.000000 4.000000



==> fringe_cell_bg.dat <==
3.700000 1.900000

==> fringe_cell_fg.dat <==
2.979705 5.772239

==> fringe_fg.dat <==
6.200000 0.000000
6.800000 0.000000
6.783061 0.479665
6.184556 0.437342
6.200000 0.000000

6.184556 0.437342
6.783061 0.479665
6.732330 0.956940
6.138301 0.872504
6.184556 0.437342

6.138301 0.872504
6.732330 0.956940
6.648058 1.429448
6.061465 1.303320
6.138301 0.872504

6.061465 1.303320
6.648058 1.429448
6.530666 1.894834
5.954431 1.727643
6.061465 1.303320

5.954431 1.727643
6.530666 1.894834
6.380739 2.350781
5.817733 2.143359
5.954431 1.727643

5.817733 2.143359
6.380739 2.350781
6.199023 2.795016
5.652050 2.548397
5.817733 2.143359

5.652050 2.548397
6.199023 2.795016
5.986424 3.225326
5.458210 2.940738
5.652050 2.548397

5.458210 2.940738
5.986424 3.225326
5.744001 3.639568
5.237177 3.318430
5.458210 2.940738

5.237177 3.318430
5.744001 3.639568
5.472961 4.035678
4.990053 3.679589
5.237177 3.318430

4.990053 3.679589
5.472961 4.035678
5.174656 4.411682
4.718068 4.022416
4.990053 3.679589

4.718068 4.022416
5.174656 4.411682
4.850570 4.765707
4.422579 4.345204
4.718068 4.022416

4.422579 4.345204
4.850570 4.765707
4.502320 5.095990
4.105056 4.646344
4.422579 4.345204

4.105056 4.646344
4.502320 5.095990
4.131639 5.400885
3.767082 4.924337
4.105056 4.646344

3.767082 4.924337
4.131639 5.400885
3.740374 5.678873
3.410341 5.177796
3.767082 4.924337

3.410341 5.177796
3.740374 5.678873
3.330475 5.928569
3.036610 5.405460
3.410341 5.177796

3.036610 5.405460
3.330475 5.928569
2.903984 6.148730
2.647750 5.606195
3.036610 5.405460

2.647750 5.606195
2.903984 6.148730
2.463025 6.338257
2.245699 5.778999
2.647750 5.606195

2.245699 5.778999
2.463025 6.338257
2.009796 6.496208
1.832461 5.923013
2.245699 5.778999

1.832461 5.923013
2.009796 6.496208
1.546553 6.621795
1.410093 6.037519
1.832461 5.923013

1.410093 6.037519
1.546553 6.621795
1.075607 6.714393
0.980700 6.121946
1.410093 6.037519

0.980700 6.121946
1.075607 6.714393
0.599301 6.773540
0.546421 6.175874
0.980700 6.121946

0.546421 6.175874
0.599301 6.773540
0.120010 6.798941
0.109421 6.199034
0.546421 6.175874

0.109421 6.199034
0.120010 6.798941
-0.359879 6.790470
-0.328125 6.191311
0.109421 6.199034

-0.328125 6.191311
-0.359879 6.790470
-0.837976 6.748170
-0.764037 6.152743
-0.328125 6.191311

-0.764037 6.152743
-0.837976 6.748170
-1.311897 6.672250
-1.196142 6.083522
-0.764037 6.152743

-1.196142 6.083522
-1.311897 6.672250
-1.779283 6.563090
-1.622287 5.983994
-1.196142 6.083522

-1.622287 5.983994
-1.779283 6.563090
-2.237804 6.421233
-2.040351 5.854654
-1.622287 5.983994

-2.040351 5.854654
-2.237804 6.421233
-2.685177 6.247385
-2.448250 5.696145
-2.040351 5.854654

-2.448250 5.696145
-2.685177 6.247385
-3.119172 6.042414
-2.843951 5.509260
-2.448250 5.696145

-2.843951 5.509260
-3.119172 6.042414
-3.537628 5.807339
-3.225485 5.294927
-2.843951 5.509260

-3.225485 5.294927
-3.537628 5.807339
-3.938460 5.543332
-3.590949 5.054215
-3.225485 5.294927

-3.590949 5.054215
-3.938460 5.543332
-4.319670 5.251709
-3.938523 4.788323
-3.590949 5.054215

-3.938523 4.788323
-4.319670 5.251709
-4.679360 4.933922
-4.266475 4.498576
-3.938523 4.788323

-4.266475 4.498576
-4.679360 4.933922
-5.015738 4.591555
-4.573172 4.186418
-4.266475 4.498576

-4.573172 4.186418
-5.015738 4.591555
-5.327127 4.226313
-4.857086 3.853403
-4.573172 4.186418

-4.857086 3.853403
-5.327127 4.226313
-5.611977 3.840015
-5.116802 3.501190
-4.857086 3.853403

-5.116802 3.501190
-5.611977 3.840015
-5.868868 3.434587
-5.351027 3.131535
-5.116802 3.501190

-5.351027 3.131535
-5.868868 3.434587
-6.096521 3.012047
-5.558593 2.746278
-5.351027 3.131535

-5.558593 2.746278
-6.096521 3.012047
-6.293802 2.574502
-5.738466 2.347340
-5.558593 2.746278

-5.738466 2.347340
-6.293802 2.574502
-6.459727 2.124131
-5.889751 1.936707
-5.738466 2.347340

-5.889751 1.936707
-6.459727 2.124131
-6.593470 1.663177
-6.011693 1.516426
-5.889751 1.936707

-6.011693 1.516426
-6.593470 1.663177
-6.694364 1.193938
-6.103685 1.088590
-6.011693 1.516426

-6.103685 1.088590
-6.694364 1.193938
-6.761908 0.718750
-6.165269 0.655331
-6.103685 1.088590

-6.165269 0.655331
-6.761908 0.718750
-6.795764 0.239982
-6.196138 0.218807
-6.165269 0.655331

-6.196138 0.218807
-6.795764 0.239982
-6.795764 -0.239982
-6.196138 -0.218807
-6.196138 0.218807

-6.196138 -0.218807
-6.795764 -0.239982
-6.761908 -0.718750
-6.165269 -0.655331
-6.196138 -0.218807

-6.165269 -0.655331
-6.761908 -0.718750
-6.694364 -1.193938
-6.103685 -1.088590
-6.165269 -0.655331

-6.103685 -1.088590
-6.694364 -1.193938
-6.593470 -1.663177
-6.011693 -1.516426
-6.103685 -1.088590

-6.011693 -1.516426
-6.593470 -1.663177
-6.459727 -2.124131
-5.889751 -1.936707
-6.011693 -1.516426

-5.889751 -1.936707
-6.459727 -2.124131
-6.293802 -2.574502
-5.738466 -2.347340
-5.889751 -1.936707

-5.738466 -2.347340
-6.293802 -2.574502
-6.096521 -3.012047
-5.558593 -2.746278
-5.738466 -2.347340

-5.558593 -2.746278
-6.096521 -3.012047
-5.868868 -3.434587
-5.351027 -3.131535
-5.558593 -2.746278

-5.351027 -3.131535
-5.868868 -3.434587
-5.611977 -3.840015
-5.116802 -3.501190
-5.351027 -3.131535

-5.116802 -3.501190
-5.611977 -3.840015
-5.327127 -4.226313
-4.857086 -3.853403
-5.116802 -3.501190

-4.857086 -3.853403
-5.327127 -4.226313
-5.015738 -4.591555
-4.573172 -4.186418
-4.857086 -3.853403

-4.573172 -4.186418
-5.015738 -4.591555
-4.679360 -4.933922
-4.266475 -4.498576
-4.573172 -4.186418

-4.266475 -4.498576
-4.679360 -4.933922
-4.319670 -5.251709
-3.938523 -4.788323
-4.266475 -4.498576

-3.938523 -4.788323
-4.319670 -5.251709
-3.938460 -5.543332
-3.590949 -5.054215
-3.938523 -4.788323

-3.590949 -5.054215
-3.938460 -5.543332
-3.537628 -5.807339
-3.225485 -5.294927
-3.590949 -5.054215

-3.225485 -5.294927
-3.537628 -5.807339
-3.119172 -6.042414
-2.843951 -5.509260
-3.225485 -5.294927

-2.843951 -5.509260
-3.119172 -6.042414
-2.685177 -6.247385
-2.448250 -5.696145
-2.843951 -5.509260

-2.448250 -5.696145
-2.685177 -6.247385
-2.237804 -6.421233
-2.040351 -5.854654
-2.448250 -5.696145

-2.040351 -5.854654
-2.237804 -6.421233
-1.779283 -6.563090
-1.622287 -5.983994
-2.040351 -5.854654

-1.622287 -5.983994
-1.779283 -6.563090
-1.311897 -6.672250
-1.196142 -6.083522
-1.622287 -5.983994

-1.196142 -6.083522
-1.311897 -6.672250
-0.837976 -6.748170
-0.764037 -6.152743
-1.196142 -6.083522

-0.764037 -6.152743
-0.837976 -6.748170
-0.359879 -6.790470
-0.328125 -6.191311
-0.764037 -6.152743

-0.328125 -6.191311
-0.359879 -6.790470
0.120010 -6.798941
0.109421 -6.199034
-0.328125 -6.191311

0.109421 -6.199034
0.120010 -6.798941
0.599301 -6.773540
0.546421 -6.175874
0.109421 -6.199034

0.546421 -6.175874
0.599301 -6.773540
1.075607 -6.714393
0.980700 -6.121946
0.546421 -6.175874

0.980700 -6.121946
1.075607 -6.714393
1.546553 -6.621795
1.410093 -6.037519
0.980700 -6.121946

1.410093 -6.037519
1.546553 -6.621795
2.009796 -6.496208
1.832461 -5.923013
1.410093 -6.037519

1.832461 -5.923013
2.009796 -6.496208
2.463025 -6.338257
2.245699 -5.778999
1.832461 -5.923013

2.245699 -5.778999
2.463025 -6.338257
2.903984 -6.148730
2.647750 -5.606195
2.245699 -5.778999

2.647750 -5.606195
2.903984 -6.148730
3.330475 -5.928569
3.036610 -5.405460
2.647750 -5.606195

3.036610 -5.405460
3.330475 -5.928569
3.740374 -5.678873
3.410341 -5.177796
3.036610 -5.405460

3.410341 -5.177796
3.740374 -5.678873
4.131639 -5.400885
3.767082 -4.924337
3.410341 -5.177796

3.767082 -4.924337
4.131639 -5.400885
4.502320 -5.095990
4.105056 -4.646344
3.767082 -4.924337

4.105056 -4.646344
4.502320 -5.095990
4.850570 -4.765707
4.422579 -4.345204
4.105056 -4.646344

4.422579 -4.345204
4.850570 -4.765707
5.174656 -4.411682
4.718068 -4.022416
4.422579 -4.345204

4.718068 -4.022416
5.174656 -4.411682
5.472961 -4.035678
4.990053 -3.679589
4.718068 -4.022416

4.990053 -3.679589
5.472961 -4.035678
5.744001 -3.639568
5.237177 -3.318430
4.990053 -3.679589

5.237177 -3.318430
5.744001 -3.639568
5.986424 -3.225326
5.458210 -2.940738
5.237177 -3.318430

5.458210 -2.940738
5.986424 -3.225326
6.199023 -2.795016
5.652050 -2.548397
5.458210 -2.940738

5.652050 -2.548397
6.199023 -2.795016
6.380739 -2.350781
5.817733 -2.143359
5.652050 -2.548397

5.817733 -2.143359
6.380739 -2.350781
6.530666 -1.894834
5.954431 -1.727643
5.817733 -2.143359

5.954431 -1.727643
6.530666 -1.894834
6.648058 -1.429448
6.061465 -1.303320
5.954431 -1.727643

6.061465 -1.303320
6.648058 -1.429448
6.732330 -0.956940
6.138301 -0.872504
6.061465 -1.303320

6.138301 -0.872504
6.732330 -0.956940
6.783061 -0.479665
6.184556 -0.437342
6.138301 -0.872504

6.184556 -0.437342
6.783061 -0.479665
6.800000 -0.000000
6.200000 -0.000000
6.184556 -0.437342



==> fringe_stencil_bg.dat <==
3.400000 1.600000
4.000000 1.600000
4.000000 2.200000
3.400000 2.200000
3.400000 1.600000

3.400000 1.000000
4.000000 1.000000
4.000000 1.600000
3.400000 1.600000
3.400000 1.000000

4.000000 1.000000
4.600000 1.000000
4.600000 1.600000
4.000000 1.600000
4.000000 1.000000

4.000000 1.600000
4.600000 1.600000
4.600000 2.200000
4.000000 2.200000
4.000000 1.600000

4.000000 2.200000
4.600000 2.200000
4.600000 2.800000
4.000000 2.800000
4.000000 2.200000

3.400000 2.200000
4.000000 2.200000
4.000000 2.800000
3.400000 2.800000
3.400000 2.200000

2.800000 2.200000
3.400000 2.200000
3.400000 2.800000
2.800000 2.800000
2.800000 2.200000

2.817141 1.517801
3.345355 1.802388
3.209883 2.033876
2.703059 1.712738
2.817141 1.517801

3.002701 1.106250
3.565707 1.313672
3.464160 1.561921
2.917187 1.315302
3.002701 1.106250

2.917187 1.315302
3.464160 1.561921
3.345355 1.802388
2.817141 1.517801
2.917187 1.315302

2.703059 1.712738
3.209883 2.033876
3.058420 2.255232
2.575511 1.899142
2.703059 1.712738



==> fringe_stencil_circle_bg.dat <==
4.548528 1.900000
4.546414 1.959854
4.540084 2.019410
4.529568 2.078372
4.514920 2.136444
4.496211 2.193339
4.473536 2.248772
4.447007 2.302468
4.416757 2.354158
4.382936 2.403586
4.345712 2.450505
4.305271 2.494682
4.261815 2.535896
4.215561 2.573942
4.166737 2.608630
4.115588 2.639788
4.062369 2.667260
4.007345 2.690910
3.950789 2.710620
3.892984 2.726291
3.834218 2.737846
3.774783 2.745226
3.714975 2.748396
3.655093 2.747339
3.595434 2.742061
3.536297 2.732587
3.477975 2.718966
3.420759 2.701264
3.364934 2.679571
3.310779 2.653994
3.258562 2.624660
3.208545 2.591717
3.160976 2.555327
3.116093 2.515672
3.074118 2.472951
3.035262 2.427374
2.999718 2.379171
2.967662 2.328580
2.939254 2.275854
2.914637 2.221256
2.893932 2.165057
2.877243 2.107537
2.864653 2.048984
2.856225 1.989688
2.852000 1.929946
2.852000 1.870054
2.856225 1.810312
2.864653 1.751016
2.877243 1.692463
2.893932 1.634943
2.914637 1.578744
2.939254 1.524146
2.967662 1.471420
2.999718 1.420829
3.035262 1.372626
3.074118 1.327049
3.116093 1.284328
3.160976 1.244673
3.208545 1.208283
3.258562 1.175340
3.310779 1.146006
3.364934 1.120429
3.420759 1.098736
3.477975 1.081034
3.536297 1.067413
3.595434 1.057939
3.655093 1.052661
3.714975 1.051604
3.774783 1.054774
3.834218 1.062154
3.892984 1.073709
3.950789 1.089380
4.007345 1.109090
4.062369 1.132740
4.115588 1.160212
4.166737 1.191370
4.215561 1.226058
4.261815 1.264104
4.305271 1.305318
4.345712 1.349495
4.382936 1.396414
4.416757 1.445842
4.447007 1.497532
4.473536 1.551228
4.496211 1.606661
4.514920 1.663556
4.529568 1.721628
4.540084 1.780590
4.546414 1.840146
4.548528 1.900000


==> fringe_stencil_circle_fg.dat <==
3.747765 5.772239
3.745852 5.826417
3.740122 5.880325
3.730603 5.933695
3.717344 5.986260
3.700410 6.037760
3.679885 6.087936
3.655872 6.136539
3.628490 6.183328
3.597876 6.228069
3.564182 6.270538
3.527577 6.310526
3.488242 6.347831
3.446373 6.382269
3.402180 6.413668
3.355882 6.441871
3.307710 6.466738
3.257903 6.488145
3.206711 6.505986
3.154388 6.520171
3.101194 6.530630
3.047396 6.537310
2.993260 6.540180
2.939056 6.539223
2.885055 6.534445
2.831526 6.525870
2.778734 6.513540
2.726944 6.497517
2.676414 6.477881
2.627394 6.454730
2.580129 6.428178
2.534855 6.398358
2.491798 6.365420
2.451171 6.329526
2.413177 6.290855
2.378005 6.249601
2.345831 6.205969
2.316815 6.160175
2.291102 6.112450
2.268819 6.063029
2.250078 6.012159
2.234972 5.960095
2.223576 5.907094
2.215947 5.853422
2.212123 5.799345
2.212123 5.745133
2.215947 5.691056
2.223576 5.637383
2.234972 5.584383
2.250078 5.532318
2.268819 5.481448
2.291102 5.432028
2.316815 5.384302
2.345831 5.338509
2.378005 5.294876
2.413177 5.253622
2.451171 5.214952
2.491798 5.179058
2.534855 5.146119
2.580129 5.116299
2.627394 5.089748
2.676414 5.066596
2.726944 5.046960
2.778734 5.030937
2.831526 5.018607
2.885055 5.010032
2.939056 5.005254
2.993260 5.004298
3.047396 5.007167
3.101194 5.013847
3.154388 5.024306
3.206711 5.038491
3.257903 5.056332
3.307710 5.077739
3.355882 5.102606
3.402180 5.130809
3.446373 5.162208
3.488242 5.196646
3.527577 5.233952
3.564182 5.273939
3.597876 5.316409
3.628490 5.361149
3.655872 5.407938
3.679885 5.456541
3.700410 5.506718
3.717344 5.558217
3.730603 5.610782
3.740122 5.664152
3.745852 5.718060
3.747765 5.772239


==> fringe_stencil_fg.dat <==
3.036610 5.405460
3.330475 5.928569
2.903984 6.148730
2.647750 5.606195
3.036610 5.405460

3.410341 5.177796
3.740374 5.678873
3.330475 5.928569
3.036610 5.405460
3.410341 5.177796

3.400000 5.800000
4.000000 5.800000
4.000000 6.400000
3.400000 6.400000
3.400000 5.800000

2.800000 5.800000
3.400000 5.800000
3.400000 6.400000
2.800000 6.400000
2.800000 5.800000

2.647750 5.606195
2.903984 6.148730
2.463025 6.338257
2.245699 5.778999
2.647750 5.606195

2.391516 5.063660
2.647750 5.606195
2.245699 5.778999
2.028374 5.219741
2.391516 5.063660

2.742744 4.882351
3.036610 5.405460
2.647750 5.606195
2.391516 5.063660
2.742744 4.882351

3.080308 4.676719
3.410341 5.177796
3.036610 5.405460
2.742744 4.882351
3.080308 4.676719



==> moving_cylinder_Re200.dat <==
time CD
0.006759 237.465194
0.008602 10.233471
0.010453 6.481709
0.012316 5.485319
0.014184 4.821657
0.016058 4.396906
0.017944 4.097940
0.019840 3.868582
0.021739 3.681535
0.023644 3.522246
0.025554 3.382767
0.027472 3.258489
0.029400 3.146465
0.031334 3.044684
0.033271 2.952155
0.035213 2.867241
0.037159 2.789020
0.039111 2.716601
0.041070 2.649353
0.043037 2.586581
0.045008 2.528012
0.046983 2.473243
0.048961 2.422026
0.050942 2.373892
0.052929 2.328670
0.054920 2.286125
0.056916 2.245775
0.058919 2.207738
0.060927 2.171577
0.062938 2.137345
0.064952 2.104672
0.066970 2.073449
0.068990 2.043776
0.071015 2.015455
0.073043 1.988462
0.075076 1.962540
0.077113 1.937830
0.079155 1.913794
0.081202 1.890926
0.083252 1.868931
0.085304 1.847804
0.087359 1.827357
0.089417 1.807912
0.091478 1.788886
0.093542 1.770843
0.095610 1.753265
0.097682 1.736322
0.099757 1.719890
0.101836 1.703829
0.103919 1.688380
0.106007 1.673612
0.108096 1.659242
0.110188 1.645285
0.112283 1.631807
0.114380 1.618604
0.116479 1.605728
0.118582 1.593446
0.120687 1.581516
0.122796 1.569803
0.124907 1.558530
0.127022 1.547524
0.129141 1.536895
0.131262 1.526322
0.133388 1.516220
0.135516 1.506196
0.137646 1.496672
0.139779 1.487302
0.141914 1.478322
0.144051 1.469511
0.146190 1.460921
0.148332 1.452564
0.150477 1.444444
0.152624 1.436442
0.154774 1.428601
0.156926 1.421031
0.159082 1.413600
0.161240 1.406367
0.163401 1.399325
0.165566 1.392464
0.167733 1.385688
0.169903 1.379008
0.172075 1.372375
0.174249 1.366160
0.176424 1.360019
0.178602 1.354044
0.180782 1.348202
0.182965 1.342498
0.185149 1.336922
0.187336 1.331496
0.189525 1.326159
0.191717 1.321030
0.193911 1.315974
0.196107 1.310956
0.198306 1.306088
0.200508 1.301470
0.202712 1.296725
0.204919 1.292161
0.207128 1.287631
0.209340 1.283290
0.211554 1.279041
0.213770 1.274902
0.215987 1.270909
0.218207 1.266920
0.220428 1.262997
0.222651 1.259183
0.224877 1.255450
0.227104 1.251779
0.229333 1.248200
0.231565 1.244748
0.233798 1.241313
0.236034 1.237938
0.238272 1.234699
0.240512 1.231488
0.242754 1.228325
0.244998 1.225264
0.247245 1.222222
0.249494 1.219273
0.250000 1.219698


==> moving_cylinder_Re550.dat <==
time CD
0.023093 1.847753
0.060600 1.256158
0.099153 1.011791
0.138528 0.882382
0.178587 0.805859
0.219228 0.759652
0.260460 0.731683
0.302161 0.717328
0.344377 0.712631
0.387047 0.716057
0.430130 0.725760
0.473652 0.740743
0.517629 0.760809
0.562025 0.784750
0.606814 0.812303
0.652010 0.842891
0.697630 0.876035
0.743671 0.911200
0.790114 0.948082
0.836972 0.985828
0.884262 1.023980
0.932000 1.061573
0.980203 1.098435
1.028889 1.133320
1.078071 1.165694
1.127726 1.195307
1.177845 1.221097
1.228439 1.242834
1.279513 1.260616
1.331073 1.274006
1.383121 1.282961
1.435659 1.288526
1.488685 1.290450
1.542179 1.289424
1.596116 1.285839
1.650490 1.280112
1.705298 1.272908
1.760533 1.264377
1.816190 1.255078
1.872257 1.245187
1.928724 1.234893
1.985588 1.224476
2.042843 1.214132
2.100477 1.203839
2.158466 1.193772
2.216804 1.183871
2.275488 1.174225
2.334513 1.165059
2.393875 1.155879
2.453571 1.147209
2.513598 1.138786
2.573951 1.130582
2.634629 1.122704
2.695459 1.114961
2.756315 1.107623
2.817267 1.100551
2.878319 1.093725
2.939235 1.087345
3.000036 1.081005
3.060778 1.075041
3.121512 1.069362
3.182288 1.063835
3.243150 1.058626
3.304108 1.053665
3.364972 1.048823
3.425740 1.044110
3.486447 1.039690
3.547129 1.035421
3.607818 1.031276
3.668545 1.027230
3.729340 1.023347
3.790228 1.019538
3.851105 1.015774
3.911893 1.012287
3.972618 1.008698
4.033303 1.005238
4.093972 1.001956
4.154646 0.998466
4.215346 0.995297
4.276092 0.992054
4.336905 0.988883
4.397801 0.985768
4.458691 0.982684
4.519516 0.979762
4.580293 0.976823
4.641040 0.973797
4.701773 0.971055
4.762505 0.968117
4.823254 0.965365
4.884031 0.962677
4.944852 0.959882


==> overset_active_bg.dat <==
-8.000000 -8.000000
-7.400000 -8.000000

-7.400000 -8.000000
-7.400000 -7.400000

-7.400000 -7.400000
-8.000000 -7.400000

-8.000000 -7.400000
-8.000000 -8.000000

-7.400000 -8.000000
-6.800000 -8.000000

-6.800000 -8.000000
-6.800000 -7.400000

-6.800000 -7.400000
-7.400000 -7.400000


-6.800000 -8.000000
-6.200000 -8.000000

-6.200000 -8.000000
-6.200000 -7.400000

-6.200000 -7.400000
-6.800000 -7.400000


-6.200000 -8.000000
-5.600000 -8.000000

-5.600000 -8.000000
-5.600000 -7.400000

-5.600000 -7.400000
-6.200000 -7.400000


-5.600000 -8.000000
-5.000000 -8.000000

-5.000000 -8.000000
-5.000000 -7.400000

-5.000000 -7.400000
-5.600000 -7.400000


-5.000000 -8.000000
-4.400000 -8.000000

-4.400000 -8.000000
-4.400000 -7.400000

-4.400000 -7.400000
-5.000000 -7.400000


-4.400000 -8.000000
-3.800000 -8.000000

-3.800000 -8.000000
-3.800000 -7.400000

-3.800000 -7.400000
-4.400000 -7.400000


-3.800000 -8.000000
-3.200000 -8.000000

-3.200000 -8.000000
-3.200000 -7.400000

-3.200000 -7.400000
-3.800000 -7.400000


-3.200000 -8.000000
-2.600000 -8.000000

-2.600000 -8.000000
-2.600000 -7.400000

-2.600000 -7.400000
-3.200000 -7.400000


-2.600000 -8.000000
-2.000000 -8.000000

-2.000000 -8.000000
-2.000000 -7.400000

-2.000000 -7.400000
-2.600000 -7.400000


-2.000000 -8.000000
-1.400000 -8.000000

-1.400000 -8.000000
-1.400000 -7.400000

-1.400000 -7.400000
-2.000000 -7.400000


-1.400000 -8.000000
-0.800000 -8.000000

-0.800000 -8.000000
-0.800000 -7.400000

-0.800000 -7.400000
-1.400000 -7.400000


-0.800000 -8.000000
-0.200000 -8.000000

-0.200000 -8.000000
-0.200000 -7.400000

-0.200000 -7.400000
-0.800000 -7.400000


-0.200000 -8.000000
0.400000 -8.000000

0.400000 -8.000000
0.400000 -7.400000

0.400000 -7.400000
-0.200000 -7.400000


0.400000 -8.000000
1.000000 -8.000000

1.000000 -8.000000
1.000000 -7.400000

1.000000 -7.400000
0.400000 -7.400000


1.000000 -8.000000
1.600000 -8.000000

1.600000 -8.000000
1.600000 -7.400000

1.600000 -7.400000
1.000000 -7.400000


1.600000 -8.000000
2.200000 -8.000000

2.200000 -8.000000
2.200000 -7.400000

2.200000 -7.400000
1.600000 -7.400000


2.200000 -8.000000
2.800000 -8.000000

2.800000 -8.000000
2.800000 -7.400000

2.800000 -7.400000
2.200000 -7.400000


2.800000 -8.000000
3.400000 -8.000000

3.400000 -8.000000
3.400000 -7.400000

3.400000 -7.400000
2.800000 -7.400000


3.400000 -8.000000
4.000000 -8.000000

4.000000 -8.000000
4.000000 -7.400000

4.000000 -7.400000
3.400000 -7.400000


4.000000 -8.000000
4.600000 -8.000000

4.600000 -8.000000
4.600000 -7.400000

4.600000 -7.400000
4.000000 -7.400000


4.600000 -8.000000
5.200000 -8.000000

5.200000 -8.000000
5.200000 -7.400000

5.200000 -7.400000
4.600000 -7.400000


5.200000 -8.000000
5.800000 -8.000000

5.800000 -8.000000
5.800000 -7.400000

5.800000 -7.400000
5.200000 -7.400000


5.800000 -8.000000
6.400000 -8.000000

6.400000 -8.000000
6.400000 -7.400000

6.400000 -7.400000
5.800000 -7.400000


6.400000 -8.000000
7.000000 -8.000000

7.000000 -8.000000
7.000000 -7.400000

7.000000 -7.400000
6.400000 -7.400000


7.000000 -8.000000
7.600000 -8.000000

7.600000 -8.000000
7.600000 -7.400000

7.600000 -7.400000
7.000000 -7.400000



-7.400000 -7.400000
-7.400000 -6.800000

-7.400000 -6.800000
-8.000000 -6.800000

-8.000000 -6.800000
-8.000000 -7.400000


-6.800000 -7.400000
-6.800000 -6.800000

-6.800000 -6.800000
-7.400000 -6.800000



-6.200000 -7.400000
-6.200000 -6.800000

-6.200000 -6.800000
-6.800000 -6.800000



-5.600000 -7.400000
-5.600000 -6.800000

-5.600000 -6.800000
-6.200000 -6.800000



-5.000000 -7.400000
-5.000000 -6.800000

-5.000000 -6.800000
-5.600000 -6.800000



-4.400000 -7.400000
-4.400000 -6.800000

-4.400000 -6.800000
-5.000000 -6.800000



-3.800000 -7.400000
-3.800000 -6.800000

-3.800000 -6.800000
-4.400000 -6.800000



-3.200000 -7.400000
-3.200000 -6.800000

-3.200000 -6.800000
-3.800000 -6.800000



-2.600000 -7.400000
-2.600000 -6.800000

-2.600000 -6.800000
-3.200000 -6.800000



-2.000000 -7.400000
-2.000000 -6.800000

-2.000000 -6.800000
-2.600000 -6.800000



-1.400000 -7.400000
-1.400000 -6.800000

-1.400000 -6.800000
-2.000000 -6.800000



-0.800000 -7.400000
-0.800000 -6.800000

-0.800000 -6.800000
-1.400000 -6.800000



-0.200000 -7.400000
-0.200000 -6.800000

-0.200000 -6.800000
-0.800000 -6.800000



0.400000 -7.400000
0.400000 -6.800000

0.400000 -6.800000
-0.200000 -6.800000



1.000000 -7.400000
1.000000 -6.800000

1.000000 -6.800000
0.400000 -6.800000



1.600000 -7.400000
1.600000 -6.800000

1.600000 -6.800000
1.000000 -6.800000



2.200000 -7.400000
2.200000 -6.800000

2.200000 -6.800000
1.600000 -6.800000



2.800000 -7.400000
2.800000 -6.800000

2.800000 -6.800000
2.200000 -6.800000



3.400000 -7.400000
3.400000 -6.800000

3.400000 -6.800000
2.800000 -6.800000



4.000000 -7.400000
4.000000 -6.800000

4.000000 -6.800000
3.400000 -6.800000



4.600000 -7.400000
4.600000 -6.800000

4.600000 -6.800000
4.000000 -6.800000



5.200000 -7.400000
5.200000 -6.800000

5.200000 -6.800000
4.600000 -6.800000



5.800000 -7.400000
5.800000 -6.800000

5.800000 -6.800000
5.200000 -6.800000



6.400000 -7.400000
6.400000 -6.800000

6.400000 -6.800000
5.800000 -6.800000



7.000000 -7.400000
7.000000 -6.800000

7.000000 -6.800000
6.400000 -6.800000



7.600000 -7.400000
7.600000 -6.800000

7.600000 -6.800000
7.000000 -6.800000



-7.400000 -6.800000
-7.400000 -6.200000

-7.400000 -6.200000
-8.000000 -6.200000

-8.000000 -6.200000
-8.000000 -6.800000


-6.800000 -6.800000
-6.800000 -6.200000

-6.800000 -6.200000
-7.400000 -6.200000



-6.200000 -6.800000
-6.200000 -6.200000

-6.200000 -6.200000
-6.800000 -6.200000



-5.600000 -6.800000
-5.600000 -6.200000

-5.600000 -6.200000
-6.200000 -6.200000



-5.000000 -6.800000
-5.000000 -6.200000

-5.000000 -6.200000
-5.600000 -6.200000



-4.400000 -6.800000
-4.400000 -6.200000

-4.400000 -6.200000
-5.000000 -6.200000



-3.800000 -6.800000
-3.800000 -6.200000

-3.800000 -6.200000
-4.400000 -6.200000



-3.200000 -6.800000
-3.200000 -6.200000

-3.200000 -6.200000
-3.800000 -6.200000



-2.600000 -6.800000
-2.600000 -6.200000

-2.600000 -6.200000
-3.200000 -6.200000



-2.000000 -6.800000
-2.000000 -6.200000

-2.000000 -6.200000
-2.600000 -6.200000



-1.400000 -6.800000
-1.400000 -6.200000

-1.400000 -6.200000
-2.000000 -6.200000



-0.800000 -6.800000
-0.800000 -6.200000

-0.800000 -6.200000
-1.400000 -6.200000



-0.200000 -6.800000
-0.200000 -6.200000

-0.200000 -6.200000
-0.800000 -6.200000



0.400000 -6.800000
0.400000 -6.200000

0.400000 -6.200000
-0.200000 -6.200000



1.000000 -6.800000
1.000000 -6.200000

1.000000 -6.200000
0.400000 -6.200000



1.600000 -6.800000
1.600000 -6.200000

1.600000 -6.200000
1.000000 -6.200000



2.200000 -6.800000
2.200000 -6.200000

2.200000 -6.200000
1.600000 -6.200000



2.800000 -6.800000
2.800000 -6.200000

2.800000 -6.200000
2.200000 -6.200000



3.400000 -6.800000
3.400000 -6.200000

3.400000 -6.200000
2.800000 -6.200000



4.000000 -6.800000
4.000000 -6.200000

4.000000 -6.200000
3.400000 -6.200000



4.600000 -6.800000
4.600000 -6.200000

4.600000 -6.200000
4.000000 -6.200000



5.200000 -6.800000
5.200000 -6.200000

5.200000 -6.200000
4.600000 -6.200000



5.800000 -6.800000
5.800000 -6.200000

5.800000 -6.200000
5.200000 -6.200000



6.400000 -6.800000
6.400000 -6.200000

6.400000 -6.200000
5.800000 -6.200000



7.000000 -6.800000
7.000000 -6.200000

7.000000 -6.200000
6.400000 -6.200000



7.600000 -6.800000
7.600000 -6.200000

7.600000 -6.200000
7.000000 -6.200000



-7.400000 -6.200000
-7.400000 -5.600000

-7.400000 -5.600000
-8.000000 -5.600000

-8.000000 -5.600000
-8.000000 -6.200000


-6.800000 -6.200000
-6.800000 -5.600000

-6.800000 -5.600000
-7.400000 -5.600000



-6.200000 -6.200000
-6.200000 -5.600000

-6.200000 -5.600000
-6.800000 -5.600000



-5.600000 -6.200000
-5.600000 -5.600000

-5.600000 -5.600000
-6.200000 -5.600000



-5.000000 -6.200000
-5.000000 -5.600000

-5.000000 -5.600000
-5.600000 -5.600000



-4.400000 -6.200000
-4.400000 -5.600000

-4.400000 -5.600000
-5.000000 -5.600000



-3.800000 -6.200000
-3.800000 -5.600000

-3.800000 -5.600000
-4.400000 -5.600000



-3.200000 -6.200000
-3.200000 -5.600000

-3.200000 -5.600000
-3.800000 -5.600000



-2.600000 -6.200000
-2.600000 -5.600000

-2.600000 -5.600000
-3.200000 -5.600000



-2.000000 -6.200000
-2.000000 -5.600000

-2.000000 -5.600000
-2.600000 -5.600000



-1.400000 -6.200000
-1.400000 -5.600000

-1.400000 -5.600000
-2.000000 -5.600000



-0.800000 -6.200000
-0.800000 -5.600000

-0.800000 -5.600000
-1.400000 -5.600000



-0.200000 -6.200000
-0.200000 -5.600000

-0.200000 -5.600000
-0.800000 -5.600000



0.400000 -6.200000
0.400000 -5.600000

0.400000 -5.600000
-0.200000 -5.600000



1.000000 -6.200000
1.000000 -5.600000

1.000000 -5.600000
0.400000 -5.600000



1.600000 -6.200000
1.600000 -5.600000

1.600000 -5.600000
1.000000 -5.600000



2.200000 -6.200000
2.200000 -5.600000

2.200000 -5.600000
1.600000 -5.600000



2.800000 -6.200000
2.800000 -5.600000

2.800000 -5.600000
2.200000 -5.600000



3.400000 -6.200000
3.400000 -5.600000

3.400000 -5.600000
2.800000 -5.600000



4.000000 -6.200000
4.000000 -5.600000

4.000000 -5.600000
3.400000 -5.600000



4.600000 -6.200000
4.600000 -5.600000

4.600000 -5.600000
4.000000 -5.600000



5.200000 -6.200000
5.200000 -5.600000

5.200000 -5.600000
4.600000 -5.600000



5.800000 -6.200000
5.800000 -5.600000

5.800000 -5.600000
5.200000 -5.600000



6.400000 -6.200000
6.400000 -5.600000

6.400000 -5.600000
5.800000 -5.600000



7.000000 -6.200000
7.000000 -5.600000

7.000000 -5.600000
6.400000 -5.600000



7.600000 -6.200000
7.600000 -5.600000

7.600000 -5.600000
7.000000 -5.600000



-7.400000 -5.600000
-7.400000 -5.000000

-7.400000 -5.000000
-8.000000 -5.000000

-8.000000 -5.000000
-8.000000 -5.600000


-6.800000 -5.600000
-6.800000 -5.000000

-6.800000 -5.000000
-7.400000 -5.000000



-6.200000 -5.600000
-6.200000 -5.000000

-6.200000 -5.000000
-6.800000 -5.000000



-5.600000 -5.600000
-5.600000 -5.000000

-5.600000 -5.000000
-6.200000 -5.000000



-5.000000 -5.600000
-5.000000 -5.000000

-5.000000 -5.000000
-5.600000 -5.000000



-4.400000 -5.600000
-4.400000 -5.000000

-4.400000 -5.000000
-5.000000 -5.000000



-3.800000 -5.600000
-3.800000 -5.000000

-3.800000 -5.000000
-4.400000 -5.000000



-3.200000 -5.600000
-3.200000 -5.000000

-3.200000 -5.000000
-3.800000 -5.000000



-2.600000 -5.600000
-2.600000 -5.000000

-2.600000 -5.000000
-3.200000 -5.000000



-2.000000 -5.600000
-2.000000 -5.000000

-2.000000 -5.000000
-2.600000 -5.000000



-1.400000 -5.600000
-1.400000 -5.000000

-1.400000 -5.000000
-2.000000 -5.000000



-0.800000 -5.600000
-0.800000 -5.000000

-0.800000 -5.000000
-1.400000 -5.000000



-0.200000 -5.600000
-0.200000 -5.000000

-0.200000 -5.000000
-0.800000 -5.000000



0.400000 -5.600000
0.400000 -5.000000

0.400000 -5.000000
-0.200000 -5.000000



1.000000 -5.600000
1.000000 -5.000000

1.000000 -5.000000
0.400000 -5.000000



1.600000 -5.600000
1.600000 -5.000000

1.600000 -5.000000
1.000000 -5.000000



2.200000 -5.600000
2.200000 -5.000000

2.200000 -5.000000
1.600000 -5.000000



2.800000 -5.600000
2.800000 -5.000000

2.800000 -5.000000
2.200000 -5.000000



3.400000 -5.600000
3.400000 -5.000000

3.400000 -5.000000
2.800000 -5.000000



4.000000 -5.600000
4.000000 -5.000000

4.000000 -5.000000
3.400000 -5.000000



4.600000 -5.600000
4.600000 -5.000000

4.600000 -5.000000
4.000000 -5.000000



5.200000 -5.600000
5.200000 -5.000000

5.200000 -5.000000
4.600000 -5.000000



5.800000 -5.600000
5.800000 -5.000000

5.800000 -5.000000
5.200000 -5.000000



6.400000 -5.600000
6.400000 -5.000000

6.400000 -5.000000
5.800000 -5.000000



7.000000 -5.600000
7.000000 -5.000000

7.000000 -5.000000
6.400000 -5.000000



7.600000 -5.600000
7.600000 -5.000000

7.600000 -5.000000
7.000000 -5.000000



-7.400000 -5.000000
-7.400000 -4.400000

-7.400000 -4.400000
-8.000000 -4.400000

-8.000000 -4.400000
-8.000000 -5.000000


-6.800000 -5.000000
-6.800000 -4.400000

-6.800000 -4.400000
-7.400000 -4.400000



-6.200000 -5.000000
-6.200000 -4.400000

-6.200000 -4.400000
-6.800000 -4.400000



-5.600000 -5.000000
-5.600000 -4.400000

-5.600000 -4.400000
-6.200000 -4.400000



-5.000000 -5.000000
-5.000000 -4.400000

-5.000000 -4.400000
-5.600000 -4.400000



-4.400000 -5.000000
-4.400000 -4.400000

-4.400000 -4.400000
-5.000000 -4.400000



-3.800000 -5.000000
-3.800000 -4.400000

-3.800000 -4.400000
-4.400000 -4.400000



-3.200000 -5.000000
-3.200000 -4.400000

-3.200000 -4.400000
-3.800000 -4.400000



-2.600000 -5.000000
-2.600000 -4.400000

-2.600000 -4.400000
-3.200000 -4.400000



-2.000000 -5.000000
-2.000000 -4.400000

-2.000000 -4.400000
-2.600000 -4.400000



-1.400000 -5.000000
-1.400000 -4.400000

-1.400000 -4.400000
-2.000000 -4.400000



-0.800000 -5.000000
-0.800000 -4.400000

-0.800000 -4.400000
-1.400000 -4.400000



-0.200000 -5.000000
-0.200000 -4.400000

-0.200000 -4.400000
-0.800000 -4.400000



0.400000 -5.000000
0.400000 -4.400000

0.400000 -4.400000
-0.200000 -4.400000



1.000000 -5.000000
1.000000 -4.400000

1.000000 -4.400000
0.400000 -4.400000



1.600000 -5.000000
1.600000 -4.400000

1.600000 -4.400000
1.000000 -4.400000



2.200000 -5.000000
2.200000 -4.400000

2.200000 -4.400000
1.600000 -4.400000



2.800000 -5.000000
2.800000 -4.400000

2.800000 -4.400000
2.200000 -4.400000



3.400000 -5.000000
3.400000 -4.400000

3.400000 -4.400000
2.800000 -4.400000



4.000000 -5.000000
4.000000 -4.400000

4.000000 -4.400000
3.400000 -4.400000



4.600000 -5.000000
4.600000 -4.400000

4.600000 -4.400000
4.000000 -4.400000



5.200000 -5.000000
5.200000 -4.400000

5.200000 -4.400000
4.600000 -4.400000



5.800000 -5.000000
5.800000 -4.400000

5.800000 -4.400000
5.200000 -4.400000



6.400000 -5.000000
6.400000 -4.400000

6.400000 -4.400000
5.800000 -4.400000



7.000000 -5.000000
7.000000 -4.400000

7.000000 -4.400000
6.400000 -4.400000



7.600000 -5.000000
7.600000 -4.400000

7.600000 -4.400000
7.000000 -4.400000



-7.400000 -4.400000
-7.400000 -3.800000

-7.400000 -3.800000
-8.000000 -3.800000

-8.000000 -3.800000
-8.000000 -4.400000


-6.800000 -4.400000
-6.800000 -3.800000

-6.800000 -3.800000
-7.400000 -3.800000



-6.200000 -4.400000
-6.200000 -3.800000

-6.200000 -3.800000
-6.800000 -3.800000



-5.600000 -4.400000
-5.600000 -3.800000

-5.600000 -3.800000
-6.200000 -3.800000



-5.000000 -4.400000
-5.000000 -3.800000

-5.000000 -3.800000
-5.600000 -3.800000



-4.400000 -4.400000
-4.400000 -3.800000

-4.400000 -3.800000
-5.000000 -3.800000



-3.800000 -4.400000
-3.800000 -3.800000

-3.800000 -3.800000
-4.400000 -3.800000



-3.200000 -4.400000
-3.200000 -3.800000

-3.200000 -3.800000
-3.800000 -3.800000



-2.600000 -4.400000
-2.600000 -3.800000

-2.600000 -3.800000
-3.200000 -3.800000



-2.000000 -4.400000
-2.000000 -3.800000

-2.000000 -3.800000
-2.600000 -3.800000



-1.400000 -4.400000
-1.400000 -3.800000

-1.400000 -3.800000
-2.000000 -3.800000



-0.800000 -4.400000
-0.800000 -3.800000

-0.800000 -3.800000
-1.400000 -3.800000



-0.200000 -4.400000
-0.200000 -3.800000

-0.200000 -3.800000
-0.800000 -3.800000



0.400000 -4.400000
0.400000 -3.800000

0.400000 -3.800000
-0.200000 -3.800000



1.000000 -4.400000
1.000000 -3.800000

1.000000 -3.800000
0.400000 -3.800000



1.600000 -4.400000
1.600000 -3.800000

1.600000 -3.800000
1.000000 -3.800000



2.200000 -4.400000
2.200000 -3.800000

2.200000 -3.800000
1.600000 -3.800000



2.800000 -4.400000
2.800000 -3.800000

2.800000 -3.800000
2.200000 -3.800000



3.400000 -4.400000
3.400000 -3.800000

3.400000 -3.800000
2.800000 -3.800000



4.000000 -4.400000
4.000000 -3.800000

4.000000 -3.800000
3.400000 -3.800000



4.600000 -4.400000
4.600000 -3.800000

4.600000 -3.800000
4.000000 -3.800000



5.200000 -4.400000
5.200000 -3.800000

5.200000 -3.800000
4.600000 -3.800000



5.800000 -4.400000
5.800000 -3.800000

5.800000 -3.800000
5.200000 -3.800000



6.400000 -4.400000
6.400000 -3.800000

6.400000 -3.800000
5.800000 -3.800000



7.000000 -4.400000
7.000000 -3.800000

7.000000 -3.800000
6.400000 -3.800000



7.600000 -4.400000
7.600000 -3.800000

7.600000 -3.800000
7.000000 -3.800000



-7.400000 -3.800000
-7.400000 -3.200000

-7.400000 -3.200000
-8.000000 -3.200000

-8.000000 -3.200000
-8.000000 -3.800000


-6.800000 -3.800000
-6.800000 -3.200000

-6.800000 -3.200000
-7.400000 -3.200000



-6.200000 -3.800000
-6.200000 -3.200000

-6.200000 -3.200000
-6.800000 -3.200000



-5.600000 -3.800000
-5.600000 -3.200000

-5.600000 -3.200000
-6.200000 -3.200000



-5.000000 -3.800000
-5.000000 -3.200000

-5.000000 -3.200000
-5.600000 -3.200000



-4.400000 -3.800000
-4.400000 -3.200000

-4.400000 -3.200000
-5.000000 -3.200000



-3.800000 -3.800000
-3.800000 -3.200000

-3.800000 -3.200000
-4.400000 -3.200000



-3.200000 -3.800000
-3.200000 -3.200000

-3.200000 -3.200000
-3.800000 -3.200000



-2.600000 -3.800000
-2.600000 -3.200000

-2.600000 -3.200000
-3.200000 -3.200000



-2.000000 -3.800000
-2.000000 -3.200000

-2.000000 -3.200000
-2.600000 -3.200000


-2.000000 -3.800000
-1.400000 -3.800000

-1.400000 -3.800000
-1.400000 -3.200000

-1.400000 -3.200000
-2.000000 -3.200000



2.200000 -3.800000
2.200000 -3.200000

2.200000 -3.200000
1.600000 -3.200000

1.600000 -3.200000
1.600000 -3.800000


2.800000 -3.800000
2.800000 -3.200000

2.800000 -3.200000
2.200000 -3.200000



3.400000 -3.800000
3.400000 -3.200000

3.400000 -3.200000
2.800000 -3.200000



4.000000 -3.800000
4.000000 -3.200000

4.000000 -3.200000
3.400000 -3.200000



4.600000 -3.800000
4.600000 -3.200000

4.600000 -3.200000
4.000000 -3.200000



5.200000 -3.800000
5.200000 -3.200000

5.200000 -3.200000
4.600000 -3.200000



5.800000 -3.800000
5.800000 -3.200000

5.800000 -3.200000
5.200000 -3.200000



6.400000 -3.800000
6.400000 -3.200000

6.400000 -3.200000
5.800000 -3.200000



7.000000 -3.800000
7.000000 -3.200000

7.000000 -3.200000
6.400000 -3.200000



7.600000 -3.800000
7.600000 -3.200000

7.600000 -3.200000
7.000000 -3.200000



-7.400000 -3.200000
-7.400000 -2.600000

-7.400000 -2.600000
-8.000000 -2.600000

-8.000000 -2.600000
-8.000000 -3.200000


-6.800000 -3.200000
-6.800000 -2.600000

-6.800000 -2.600000
-7.400000 -2.600000



-6.200000 -3.200000
-6.200000 -2.600000

-6.200000 -2.600000
-6.800000 -2.600000



-5.600000 -3.200000
-5.600000 -2.600000

-5.600000 -2.600000
-6.200000 -2.600000



-5.000000 -3.200000
-5.000000 -2.600000

-5.000000 -2.600000
-5.600000 -2.600000



-4.400000 -3.200000
-4.400000 -2.600000

-4.400000 -2.600000
-5.000000 -2.600000



-3.800000 -3.200000
-3.800000 -2.600000

-3.800000 -2.600000
-4.400000 -2.600000



-3.200000 -3.200000
-3.200000 -2.600000

-3.200000 -2.600000
-3.800000 -2.600000


-3.200000 -3.200000
-2.600000 -3.200000

-2.600000 -3.200000
-2.600000 -2.600000

-2.600000 -2.600000
-3.200000 -2.600000



2.800000 -3.200000
2.800000 -2.600000

2.800000 -2.600000
2.200000 -2.600000

2.200000 -2.600000
2.200000 -3.200000


3.400000 -3.200000
3.400000 -2.600000

3.400000 -2.600000
2.800000 -2.600000



4.000000 -3.200000
4.000000 -2.600000

4.000000 -2.600000
3.400000 -2.600000



4.600000 -3.200000
4.600000 -2.600000

4.600000 -2.600000
4.000000 -2.600000



5.200000 -3.200000
5.200000 -2.600000

5.200000 -2.600000
4.600000 -2.600000



5.800000 -3.200000
5.800000 -2.600000

5.800000 -2.600000
5.200000 -2.600000



6.400000 -3.200000
6.400000 -2.600000

6.400000 -2.600000
5.800000 -2.600000



7.000000 -3.200000
7.000000 -2.600000

7.000000 -2.600000
6.400000 -2.600000



7.600000 -3.200000
7.600000 -2.600000

7.600000 -2.600000
7.000000 -2.600000



-7.400000 -2.600000
-7.400000 -2.000000

-7.400000 -2.000000
-8.000000 -2.000000

-8.000000 -2.000000
-8.000000 -2.600000


-6.800000 -2.600000
-6.800000 -2.000000

-6.800000 -2.000000
-7.400000 -2.000000



-6.200000 -2.600000
-6.200000 -2.000000

-6.200000 -2.000000
-6.800000 -2.000000



-5.600000 -2.600000
-5.600000 -2.000000

-5.600000 -2.000000
-6.200000 -2.000000



-5.000000 -2.600000
-5.000000 -2.000000

-5.000000 -2.000000
-5.600000 -2.000000



-4.400000 -2.600000
-4.400000 -2.000000

-4.400000 -2.000000
-5.000000 -2.000000



-3.800000 -2.600000
-3.800000 -2.000000

-3.800000 -2.000000
-4.400000 -2.000000


-3.800000 -2.600000
-3.200000 -2.600000

-3.200000 -2.600000
-3.200000 -2.000000

-3.200000 -2.000000
-3.800000 -2.000000



3.400000 -2.600000
3.400000 -2.000000

3.400000 -2.000000
2.800000 -2.000000

2.800000 -2.000000
2.800000 -2.600000


4.000000 -2.600000
4.000000 -2.000000

4.000000 -2.000000
3.400000 -2.000000



4.600000 -2.600000
4.600000 -2.000000

4.600000 -2.000000
4.000000 -2.000000



5.200000 -2.600000
5.200000 -2.000000

5.200000 -2.000000
4.600000 -2.000000



5.800000 -2.600000
5.800000 -2.000000

5.800000 -2.000000
5.200000 -2.000000



6.400000 -2.600000
6.400000 -2.000000

6.400000 -2.000000
5.800000 -2.000000



7.000000 -2.600000
7.000000 -2.000000

7.000000 -2.000000
6.400000 -2.000000



7.600000 -2.600000
7.600000 -2.000000

7.600000 -2.000000
7.000000 -2.000000



-7.400000 -2.000000
-7.400000 -1.400000

-7.400000 -1.400000
-8.000000 -1.400000

-8.000000 -1.400000
-8.000000 -2.000000


-6.800000 -2.000000
-6.800000 -1.400000

-6.800000 -1.400000
-7.400000 -1.400000



-6.200000 -2.000000
-6.200000 -1.400000

-6.200000 -1.400000
-6.800000 -1.400000



-5.600000 -2.000000
-5.600000 -1.400000

-5.600000 -1.400000
-6.200000 -1.400000



-5.000000 -2.000000
-5.000000 -1.400000

-5.000000 -1.400000
-5.600000 -1.400000



-4.400000 -2.000000
-4.400000 -1.400000

-4.400000 -1.400000
-5.000000 -1.400000



-3.800000 -2.000000
-3.800000 -1.400000

-3.800000 -1.400000
-4.400000 -1.400000


-3.800000 -2.000000
-3.200000 -2.000000

-3.200000 -2.000000
-3.200000 -1.400000

-3.200000 -1.400000
-3.800000 -1.400000



4.000000 -2.000000
4.000000 -1.400000

4.000000 -1.400000
3.400000 -1.400000

3.400000 -1.400000
3.400000 -2.000000


4.600000 -2.000000
4.600000 -1.400000

4.600000 -1.400000
4.000000 -1.400000



5.200000 -2.000000
5.200000 -1.400000

5.200000 -1.400000
4.600000 -1.400000



5.800000 -2.000000
5.800000 -1.400000

5.800000 -1.400000
5.200000 -1.400000



6.400000 -2.000000
6.400000 -1.400000

6.400000 -1.400000
5.800000 -1.400000



7.000000 -2.000000
7.000000 -1.400000

7.000000 -1.400000
6.400000 -1.400000



7.600000 -2.000000
7.600000 -1.400000

7.600000 -1.400000
7.000000 -1.400000



-7.400000 -1.400000
-7.400000 -0.800000

-7.400000 -0.800000
-8.000000 -0.800000

-8.000000 -0.800000
-8.000000 -1.400000


-6.800000 -1.400000
-6.800000 -0.800000

-6.800000 -0.800000
-7.400000 -0.800000



-6.200000 -1.400000
-6.200000 -0.800000

-6.200000 -0.800000
-6.800000 -0.800000



-5.600000 -1.400000
-5.600000 -0.800000

-5.600000 -0.800000
-6.200000 -0.800000



-5.000000 -1.400000
-5.000000 -0.800000

-5.000000 -0.800000
-5.600000 -0.800000



-4.400000 -1.400000
-4.400000 -0.800000

-4.400000 -0.800000
-5.000000 -0.800000


-4.400000 -1.400000
-3.800000 -1.400000

-3.800000 -1.400000
-3.800000 -0.800000

-3.800000 -0.800000
-4.400000 -0.800000



4.000000 -1.400000
4.000000 -0.800000

4.000000 -0.800000
3.400000 -0.800000

3.400000 -0.800000
3.400000 -1.400000


4.600000 -1.400000
4.600000 -0.800000

4.600000 -0.800000
4.000000 -0.800000



5.200000 -1.400000
5.200000 -0.800000

5.200000 -0.800000
4.600000 -0.800000



5.800000 -1.400000
5.800000 -0.800000

5.800000 -0.800000
5.200000 -0.800000



6.400000 -1.400000
6.400000 -0.800000

6.400000 -0.800000
5.800000 -0.800000



7.000000 -1.400000
7.000000 -0.800000

7.000000 -0.800000
6.400000 -0.800000



7.600000 -1.400000
7.600000 -0.800000

7.600000 -0.800000
7.000000 -0.800000



-7.400000 -0.800000
-7.400000 -0.200000

-7.400000 -0.200000
-8.000000 -0.200000

-8.000000 -0.200000
-8.000000 -0.800000


-6.800000 -0.800000
-6.800000 -0.200000

-6.800000 -0.200000
-7.400000 -0.200000



-6.200000 -0.800000
-6.200000 -0.200000

-6.200000 -0.200000
-6.800000 -0.200000



-5.600000 -0.800000
-5.600000 -0.200000

-5.600000 -0.200000
-6.200000 -0.200000



-5.000000 -0.800000
-5.000000 -0.200000

-5.000000 -0.200000
-5.600000 -0.200000



-4.400000 -0.800000
-4.400000 -0.200000

-4.400000 -0.200000
-5.000000 -0.200000


-4.400000 -0.800000
-3.800000 -0.800000

-3.800000 -0.800000
-3.800000 -0.200000

-3.800000 -0.200000
-4.400000 -0.200000



4.600000 -0.800000
4.600000 -0.200000

4.600000 -0.200000
4.000000 -0.200000

4.000000 -0.200000
4.000000 -0.800000


5.200000 -0.800000
5.200000 -0.200000

5.200000 -0.200000
4.600000 -0.200000



5.800000 -0.800000
5.800000 -0.200000

5.800000 -0.200000
5.200000 -0.200000



6.400000 -0.800000
6.400000 -0.200000

6.400000 -0.200000
5.800000 -0.200000



7.000000 -0.800000
7.000000 -0.200000

7.000000 -0.200000
6.400000 -0.200000



7.600000 -0.800000
7.600000 -0.200000

7.600000 -0.200000
7.000000 -0.200000



-7.400000 -0.200000
-7.400000 0.400000

-7.400000 0.400000
-8.000000 0.400000

-8.000000 0.400000
-8.000000 -0.200000


-6.800000 -0.200000
-6.800000 0.400000

-6.800000 0.400000
-7.400000 0.400000



-6.200000 -0.200000
-6.200000 0.400000

-6.200000 0.400000
-6.800000 0.400000



-5.600000 -0.200000
-5.600000 0.400000

-5.600000 0.400000
-6.200000 0.400000



-5.000000 -0.200000
-5.000000 0.400000

-5.000000 0.400000
-5.600000 0.400000



-4.400000 -0.200000
-4.400000 0.400000

-4.400000 0.400000
-5.000000 0.400000


-4.400000 -0.200000
-3.800000 -0.200000

-3.800000 -0.200000
-3.800000 0.400000

-3.800000 0.400000
-4.400000 0.400000



4.600000 -0.200000
4.600000 0.400000

4.600000 0.400000
4.000000 0.400000

4.000000 0.400000
4.000000 -0.200000


5.200000 -0.200000
5.200000 0.400000

5.200000 0.400000
4.600000 0.400000



5.800000 -0.200000
5.800000 0.400000

5.800000 0.400000
5.200000 0.400000



6.400000 -0.200000
6.400000 0.400000

6.400000 0.400000
5.800000 0.400000



7.000000 -0.200000
7.000000 0.400000

7.000000 0.400000
6.400000 0.400000



7.600000 -0.200000
7.600000 0.400000

7.600000 0.400000
7.000000 0.400000



-7.400000 0.400000
-7.400000 1.000000

-7.400000 1.000000
-8.000000 1.000000

-8.000000 1.000000
-8.000000 0.400000


-6.800000 0.400000
-6.800000 1.000000

-6.800000 1.000000
-7.400000 1.000000



-6.200000 0.400000
-6.200000 1.000000

-6.200000 1.000000
-6.800000 1.000000



-5.600000 0.400000
-5.600000 1.000000

-5.600000 1.000000
-6.200000 1.000000



-5.000000 0.400000
-5.000000 1.000000

-5.000000 1.000000
-5.600000 1.000000



-4.400000 0.400000
-4.400000 1.000000

-4.400000 1.000000
-5.000000 1.000000


-4.400000 0.400000
-3.800000 0.400000

-3.800000 0.400000
-3.800000 1.000000

-3.800000 1.000000
-4.400000 1.000000



4.600000 0.400000
4.600000 1.000000

4.600000 1.000000
4.000000 1.000000

4.000000 1.000000
4.000000 0.400000


5.200000 0.400000
5.200000 1.000000

5.200000 1.000000
4.600000 1.000000



5.800000 0.400000
5.800000 1.000000

5.800000 1.000000
5.200000 1.000000



6.400000 0.400000
6.400000 1.000000

6.400000 1.000000
5.800000 1.000000



7.000000 0.400000
7.000000 1.000000

7.000000 1.000000
6.400000 1.000000



7.600000 0.400000
7.600000 1.000000

7.600000 1.000000
7.000000 1.000000



-7.400000 1.000000
-7.400000 1.600000

-7.400000 1.600000
-8.000000 1.600000

-8.000000 1.600000
-8.000000 1.000000


-6.800000 1.000000
-6.800000 1.600000

-6.800000 1.600000
-7.400000 1.600000



-6.200000 1.000000
-6.200000 1.600000

-6.200000 1.600000
-6.800000 1.600000



-5.600000 1.000000
-5.600000 1.600000

-5.600000 1.600000
-6.200000 1.600000



-5.000000 1.000000
-5.000000 1.600000

-5.000000 1.600000
-5.600000 1.600000



-4.400000 1.000000
-4.400000 1.600000

-4.400000 1.600000
-5.000000 1.600000


-4.400000 1.000000
-3.800000 1.000000

-3.800000 1.000000
-3.800000 1.600000

-3.800000 1.600000
-4.400000 1.600000


3.400000 1.000000
4.000000 1.000000

4.000000 1.000000
4.000000 1.600000

4.000000 1.600000
3.400000 1.600000

3.400000 1.600000
3.400000 1.000000


4.600000 1.000000
4.600000 1.600000

4.600000 1.600000
4.000000 1.600000

4.000000 1.600000
4.000000 1.000000


5.200000 1.000000
5.200000 1.600000

5.200000 1.600000
4.600000 1.600000



5.800000 1.000000
5.800000 1.600000

5.800000 1.600000
5.200000 1.600000



6.400000 1.000000
6.400000 1.600000

6.400000 1.600000
5.800000 1.600000



7.000000 1.000000
7.000000 1.600000

7.000000 1.600000
6.400000 1.600000



7.600000 1.000000
7.600000 1.600000

7.600000 1.600000
7.000000 1.600000



-7.400000 1.600000
-7.400000 2.200000

-7.400000 2.200000
-8.000000 2.200000

-8.000000 2.200000
-8.000000 1.600000


-6.800000 1.600000
-6.800000 2.200000

-6.800000 2.200000
-7.400000 2.200000



-6.200000 1.600000
-6.200000 2.200000

-6.200000 2.200000
-6.800000 2.200000



-5.600000 1.600000
-5.600000 2.200000

-5.600000 2.200000
-6.200000 2.200000



-5.000000 1.600000
-5.000000 2.200000

-5.000000 2.200000
-5.600000 2.200000



-4.400000 1.600000
-4.400000 2.200000

-4.400000 2.200000
-5.000000 2.200000


-4.400000 1.600000
-3.800000 1.600000

-3.800000 1.600000
-3.800000 2.200000

-3.800000 2.200000
-4.400000 2.200000


-3.800000 1.600000
-3.200000 1.600000

-3.200000 1.600000
-3.200000 2.200000

-3.200000 2.200000
-3.800000 2.200000

-3.800000 2.200000
-3.800000 1.600000

3.400000 1.600000
4.000000 1.600000

4.000000 1.600000
4.000000 2.200000

4.000000 2.200000
3.400000 2.200000

3.400000 2.200000
3.400000 1.600000


4.600000 1.600000
4.600000 2.200000

4.600000 2.200000
4.000000 2.200000



5.200000 1.600000
5.200000 2.200000

5.200000 2.200000
4.600000 2.200000



5.800000 1.600000
5.800000 2.200000

5.800000 2.200000
5.200000 2.200000



6.400000 1.600000
6.400000 2.200000

6.400000 2.200000
5.800000 2.200000



7.000000 1.600000
7.000000 2.200000

7.000000 2.200000
6.400000 2.200000



7.600000 1.600000
7.600000 2.200000

7.600000 2.200000
7.000000 2.200000



-7.400000 2.200000
-7.400000 2.800000

-7.400000 2.800000
-8.000000 2.800000

-8.000000 2.800000
-8.000000 2.200000


-6.800000 2.200000
-6.800000 2.800000

-6.800000 2.800000
-7.400000 2.800000



-6.200000 2.200000
-6.200000 2.800000

-6.200000 2.800000
-6.800000 2.800000



-5.600000 2.200000
-5.600000 2.800000

-5.600000 2.800000
-6.200000 2.800000



-5.000000 2.200000
-5.000000 2.800000

-5.000000 2.800000
-5.600000 2.800000



-4.400000 2.200000
-4.400000 2.800000

-4.400000 2.800000
-5.000000 2.800000


-4.400000 2.200000
-3.800000 2.200000

-3.800000 2.200000
-3.800000 2.800000

-3.800000 2.800000
-4.400000 2.800000


-3.800000 2.200000
-3.200000 2.200000

-3.200000 2.200000
-3.200000 2.800000

-3.200000 2.800000
-3.800000 2.800000


-3.200000 2.200000
-2.600000 2.200000

-2.600000 2.200000
-2.600000 2.800000


-3.200000 2.800000
-3.200000 2.200000

2.800000 2.200000
3.400000 2.200000

3.400000 2.200000
3.400000 2.800000

3.400000 2.800000
2.800000 2.800000

2.800000 2.800000
2.800000 2.200000


4.000000 2.200000
4.000000 2.800000

4.000000 2.800000
3.400000 2.800000

3.400000 2.800000
3.400000 2.200000


4.600000 2.200000
4.600000 2.800000

4.600000 2.800000
4.000000 2.800000



5.200000 2.200000
5.200000 2.800000

5.200000 2.800000
4.600000 2.800000



5.800000 2.200000
5.800000 2.800000

5.800000 2.800000
5.200000 2.800000



6.400000 2.200000
6.400000 2.800000

6.400000 2.800000
5.800000 2.800000



7.000000 2.200000
7.000000 2.800000

7.000000 2.800000
6.400000 2.800000



7.600000 2.200000
7.600000 2.800000

7.600000 2.800000
7.000000 2.800000



-7.400000 2.800000
-7.400000 3.400000

-7.400000 3.400000
-8.000000 3.400000

-8.000000 3.400000
-8.000000 2.800000


-6.800000 2.800000
-6.800000 3.400000

-6.800000 3.400000
-7.400000 3.400000



-6.200000 2.800000
-6.200000 3.400000

-6.200000 3.400000
-6.800000 3.400000



-5.600000 2.800000
-5.600000 3.400000

-5.600000 3.400000
-6.200000 3.400000



-5.000000 2.800000
-5.000000 3.400000

-5.000000 3.400000
-5.600000 3.400000



-4.400000 2.800000
-4.400000 3.400000

-4.400000 3.400000
-5.000000 3.400000



-3.800000 2.800000
-3.800000 3.400000

-3.800000 3.400000
-4.400000 3.400000


-3.800000 2.800000
-3.200000 2.800000

-3.200000 2.800000
-3.200000 3.400000

-3.200000 3.400000
-3.800000 3.400000


-3.200000 2.800000
-2.600000 2.800000

-2.600000 2.800000
-2.600000 3.400000

-2.600000 3.400000
-3.200000 3.400000


-2.600000 2.800000
-2.000000 2.800000

-2.000000 2.800000
-2.000000 3.400000


-2.600000 3.400000
-2.600000 2.800000


2.800000 2.800000
2.800000 3.400000

2.800000 3.400000
2.200000 3.400000

2.200000 3.400000
2.200000 2.800000

2.800000 2.800000
3.400000 2.800000

3.400000 2.800000
3.400000 3.400000

3.400000 3.400000
2.800000 3.400000

2.800000 3.400000
2.800000 2.800000


4.000000 2.800000
4.000000 3.400000

4.000000 3.400000
3.400000 3.400000



4.600000 2.800000
4.600000 3.400000

4.600000 3.400000
4.000000 3.400000



5.200000 2.800000
5.200000 3.400000

5.200000 3.400000
4.600000 3.400000



5.800000 2.800000
5.800000 3.400000

5.800000 3.400000
5.200000 3.400000



6.400000 2.800000
6.400000 3.400000

6.400000 3.400000
5.800000 3.400000



7.000000 2.800000
7.000000 3.400000

7.000000 3.400000
6.400000 3.400000



7.600000 2.800000
7.600000 3.400000

7.600000 3.400000
7.000000 3.400000



-7.400000 3.400000
-7.400000 4.000000

-7.400000 4.000000
-8.000000 4.000000

-8.000000 4.000000
-8.000000 3.400000


-6.800000 3.400000
-6.800000 4.000000

-6.800000 4.000000
-7.400000 4.000000



-6.200000 3.400000
-6.200000 4.000000

-6.200000 4.000000
-6.800000 4.000000



-5.600000 3.400000
-5.600000 4.000000

-5.600000 4.000000
-6.200000 4.000000



-5.000000 3.400000
-5.000000 4.000000

-5.000000 4.000000
-5.600000 4.000000



-4.400000 3.400000
-4.400000 4.000000

-4.400000 4.000000
-5.000000 4.000000



-3.800000 3.400000
-3.800000 4.000000

-3.800000 4.000000
-4.400000 4.000000



-3.200000 3.400000
-3.200000 4.000000

-3.200000 4.000000
-3.800000 4.000000


-3.200000 3.400000
-2.600000 3.400000

-2.600000 3.400000
-2.600000 4.000000

-2.600000 4.000000
-3.200000 4.000000


-2.600000 3.400000
-2.000000 3.400000

-2.000000 3.400000
-2.000000 4.000000

-2.000000 4.000000
-2.600000 4.000000


-2.000000 3.400000
-1.400000 3.400000

-1.400000 3.400000
-1.400000 4.000000


-2.000000 4.000000
-2.000000 3.400000

-1.400000 3.400000
-0.800000 3.400000

-0.800000 3.400000
-0.800000 4.000000


-1.400000 4.000000
-1.400000 3.400000

1.000000 3.400000
1.600000 3.400000

1.600000 3.400000
1.600000 4.000000

1.600000 4.000000
1.000000 4.000000

1.000000 4.000000
1.000000 3.400000


2.200000 3.400000
2.200000 4.000000


1.600000 4.000000
1.600000 3.400000

2.200000 3.400000
2.800000 3.400000

2.800000 3.400000
2.800000 4.000000

2.800000 4.000000
2.200000 4.000000

2.200000 4.000000
2.200000 3.400000


3.400000 3.400000
3.400000 4.000000

3.400000 4.000000
2.800000 4.000000



4.000000 3.400000
4.000000 4.000000

4.000000 4.000000
3.400000 4.000000



4.600000 3.400000
4.600000 4.000000

4.600000 4.000000
4.000000 4.000000



5.200000 3.400000
5.200000 4.000000

5.200000 4.000000
4.600000 4.000000



5.800000 3.400000
5.800000 4.000000

5.800000 4.000000
5.200000 4.000000



6.400000 3.400000
6.400000 4.000000

6.400000 4.000000
5.800000 4.000000



7.000000 3.400000
7.000000 4.000000

7.000000 4.000000
6.400000 4.000000



7.600000 3.400000
7.600000 4.000000

7.600000 4.000000
7.000000 4.000000



-7.400000 4.000000
-7.400000 4.600000

-7.400000 4.600000
-8.000000 4.600000

-8.000000 4.600000
-8.000000 4.000000


-6.800000 4.000000
-6.800000 4.600000

-6.800000 4.600000
-7.400000 4.600000



-6.200000 4.000000
-6.200000 4.600000

-6.200000 4.600000
-6.800000 4.600000



-5.600000 4.000000
-5.600000 4.600000

-5.600000 4.600000
-6.200000 4.600000



-5.000000 4.000000
-5.000000 4.600000

-5.000000 4.600000
-5.600000 4.600000



-4.400000 4.000000
-4.400000 4.600000

-4.400000 4.600000
-5.000000 4.600000



-3.800000 4.000000
-3.800000 4.600000

-3.800000 4.600000
-4.400000 4.600000



-3.200000 4.000000
-3.200000 4.600000

-3.200000 4.600000
-3.800000 4.600000



-2.600000 4.000000
-2.600000 4.600000

-2.600000 4.600000
-3.200000 4.600000


-2.600000 4.000000
-2.000000 4.000000

-2.000000 4.000000
-2.000000 4.600000

-2.000000 4.600000
-2.600000 4.600000


-2.000000 4.000000
-1.400000 4.000000

-1.400000 4.000000
-1.400000 4.600000

-1.400000 4.600000
-2.000000 4.600000


-1.400000 4.000000
-0.800000 4.000000

-0.800000 4.000000
-0.800000 4.600000

-0.800000 4.600000
-1.400000 4.600000


-0.800000 4.000000
-0.200000 4.000000

-0.200000 4.000000
-0.200000 4.600000


-0.800000 4.600000
-0.800000 4.000000

-0.200000 4.000000
0.400000 4.000000

0.400000 4.000000
0.400000 4.600000


-0.200000 4.600000
-0.200000 4.000000

0.400000 4.000000
1.000000 4.000000

1.000000 4.000000
1.000000 4.600000


0.400000 4.600000
0.400000 4.000000

1.000000 4.000000
1.600000 4.000000

1.600000 4.000000
1.600000 4.600000

1.600000 4.600000
1.000000 4.600000


1.600000 4.000000
2.200000 4.000000

2.200000 4.000000
2.200000 4.600000

2.200000 4.600000
1.600000 4.600000



2.800000 4.000000
2.800000 4.600000

2.800000 4.600000
2.200000 4.600000



3.400000 4.000000
3.400000 4.600000

3.400000 4.600000
2.800000 4.600000



4.000000 4.000000
4.000000 4.600000

4.000000 4.600000
3.400000 4.600000



4.600000 4.000000
4.600000 4.600000

4.600000 4.600000
4.000000 4.600000



5.200000 4.000000
5.200000 4.600000

5.200000 4.600000
4.600000 4.600000



5.800000 4.000000
5.800000 4.600000

5.800000 4.600000
5.200000 4.600000



6.400000 4.000000
6.400000 4.600000

6.400000 4.600000
5.800000 4.600000



7.000000 4.000000
7.000000 4.600000

7.000000 4.600000
6.400000 4.600000



7.600000 4.000000
7.600000 4.600000

7.600000 4.600000
7.000000 4.600000



-7.400000 4.600000
-7.400000 5.200000

-7.400000 5.200000
-8.000000 5.200000

-8.000000 5.200000
-8.000000 4.600000


-6.800000 4.600000
-6.800000 5.200000

-6.800000 5.200000
-7.400000 5.200000



-6.200000 4.600000
-6.200000 5.200000

-6.200000 5.200000
-6.800000 5.200000



-5.600000 4.600000
-5.600000 5.200000

-5.600000 5.200000
-6.200000 5.200000



-5.000000 4.600000
-5.000000 5.200000

-5.000000 5.200000
-5.600000 5.200000



-4.400000 4.600000
-4.400000 5.200000

-4.400000 5.200000
-5.000000 5.200000



-3.800000 4.600000
-3.800000 5.200000

-3.800000 5.200000
-4.400000 5.200000



-3.200000 4.600000
-3.200000 5.200000

-3.200000 5.200000
-3.800000 5.200000



-2.600000 4.600000
-2.600000 5.200000

-2.600000 5.200000
-3.200000 5.200000



-2.000000 4.600000
-2.000000 5.200000

-2.000000 5.200000
-2.600000 5.200000



-1.400000 4.600000
-1.400000 5.200000

-1.400000 5.200000
-2.000000 5.200000


-1.400000 4.600000
-0.800000 4.600000

-0.800000 4.600000
-0.800000 5.200000

-0.800000 5.200000
-1.400000 5.200000


-0.800000 4.600000
-0.200000 4.600000

-0.200000 4.600000
-0.200000 5.200000

-0.200000 5.200000
-0.800000 5.200000


-0.200000 4.600000
0.400000 4.600000

0.400000 4.600000
0.400000 5.200000

0.400000 5.200000
-0.200000 5.200000


0.400000 4.600000
1.000000 4.600000

1.000000 4.600000
1.000000 5.200000

1.000000 5.200000
0.400000 5.200000



1.600000 4.600000
1.600000 5.200000

1.600000 5.200000
1.000000 5.200000



2.200000 4.600000
2.200000 5.200000

2.200000 5.200000
1.600000 5.200000



2.800000 4.600000
2.800000 5.200000

2.800000 5.200000
2.200000 5.200000



3.400000 4.600000
3.400000 5.200000

3.400000 5.200000
2.800000 5.200000



4.000000 4.600000
4.000000 5.200000

4.000000 5.200000
3.400000 5.200000



4.600000 4.600000
4.600000 5.200000

4.600000 5.200000
4.000000 5.200000



5.200000 4.600000
5.200000 5.200000

5.200000 5.200000
4.600000 5.200000



5.800000 4.600000
5.800000 5.200000

5.800000 5.200000
5.200000 5.200000



6.400000 4.600000
6.400000 5.200000

6.400000 5.200000
5.800000 5.200000



7.000000 4.600000
7.000000 5.200000

7.000000 5.200000
6.400000 5.200000



7.600000 4.600000
7.600000 5.200000

7.600000 5.200000
7.000000 5.200000



-7.400000 5.200000
-7.400000 5.800000

-7.400000 5.800000
-8.000000 5.800000

-8.000000 5.800000
-8.000000 5.200000


-6.800000 5.200000
-6.800000 5.800000

-6.800000 5.800000
-7.400000 5.800000



-6.200000 5.200000
-6.200000 5.800000

-6.200000 5.800000
-6.800000 5.800000



-5.600000 5.200000
-5.600000 5.800000

-5.600000 5.800000
-6.200000 5.800000



-5.000000 5.200000
-5.000000 5.800000

-5.000000 5.800000
-5.600000 5.800000



-4.400000 5.200000
-4.400000 5.800000

-4.400000 5.800000
-5.000000 5.800000



-3.800000 5.200000
-3.800000 5.800000

-3.800000 5.800000
-4.400000 5.800000



-3.200000 5.200000
-3.200000 5.800000

-3.200000 5.800000
-3.800000 5.800000



-2.600000 5.200000
-2.600000 5.800000

-2.600000 5.800000
-3.200000 5.800000



-2.000000 5.200000
-2.000000 5.800000

-2.000000 5.800000
-2.600000 5.800000



-1.400000 5.200000
-1.400000 5.800000

-1.400000 5.800000
-2.000000 5.800000



-0.800000 5.200000
-0.800000 5.800000

-0.800000 5.800000
-1.400000 5.800000



-0.200000 5.200000
-0.200000 5.800000

-0.200000 5.800000
-0.800000 5.800000



0.400000 5.200000
0.400000 5.800000

0.400000 5.800000
-0.200000 5.800000



1.000000 5.200000
1.000000 5.800000

1.000000 5.800000
0.400000 5.800000



1.600000 5.200000
1.600000 5.800000

1.600000 5.800000
1.000000 5.800000



2.200000 5.200000
2.200000 5.800000

2.200000 5.800000
1.600000 5.800000



2.800000 5.200000
2.800000 5.800000

2.800000 5.800000
2.200000 5.800000



3.400000 5.200000
3.400000 5.800000

3.400000 5.800000
2.800000 5.800000



4.000000 5.200000
4.000000 5.800000

4.000000 5.800000
3.400000 5.800000



4.600000 5.200000
4.600000 5.800000

4.600000 5.800000
4.000000 5.800000



5.200000 5.200000
5.200000 5.800000

5.200000 5.800000
4.600000 5.800000



5.800000 5.200000
5.800000 5.800000

5.800000 5.800000
5.200000 5.800000



6.400000 5.200000
6.400000 5.800000

6.400000 5.800000
5.800000 5.800000



7.000000 5.200000
7.000000 5.800000

7.000000 5.800000
6.400000 5.800000



7.600000 5.200000
7.600000 5.800000

7.600000 5.800000
7.000000 5.800000



-7.400000 5.800000
-7.400000 6.400000

-7.400000 6.400000
-8.000000 6.400000

-8.000000 6.400000
-8.000000 5.800000


-6.800000 5.800000
-6.800000 6.400000

-6.800000 6.400000
-7.400000 6.400000



-6.200000 5.800000
-6.200000 6.400000

-6.200000 6.400000
-6.800000 6.400000



-5.600000 5.800000
-5.600000 6.400000

-5.600000 6.400000
-6.200000 6.400000



-5.000000 5.800000
-5.000000 6.400000

-5.000000 6.400000
-5.600000 6.400000



-4.400000 5.800000
-4.400000 6.400000

-4.400000 6.400000
-5.000000 6.400000



-3.800000 5.800000
-3.800000 6.400000

-3.800000 6.400000
-4.400000 6.400000



-3.200000 5.800000
-3.200000 6.400000

-3.200000 6.400000
-3.800000 6.400000



-2.600000 5.800000
-2.600000 6.400000

-2.600000 6.400000
-3.200000 6.400000



-2.000000 5.800000
-2.000000 6.400000

-2.000000 6.400000
-2.600000 6.400000



-1.400000 5.800000
-1.400000 6.400000

-1.400000 6.400000
-2.000000 6.400000



-0.800000 5.800000
-0.800000 6.400000

-0.800000 6.400000
-1.400000 6.400000



-0.200000 5.800000
-0.200000 6.400000

-0.200000 6.400000
-0.800000 6.400000



0.400000 5.800000
0.400000 6.400000

0.400000 6.400000
-0.200000 6.400000



1.000000 5.800000
1.000000 6.400000

1.000000 6.400000
0.400000 6.400000



1.600000 5.800000
1.600000 6.400000

1.600000 6.400000
1.000000 6.400000



2.200000 5.800000
2.200000 6.400000

2.200000 6.400000
1.600000 6.400000



2.800000 5.800000
2.800000 6.400000

2.800000 6.400000
2.200000 6.400000



3.400000 5.800000
3.400000 6.400000

3.400000 6.400000
2.800000 6.400000



4.000000 5.800000
4.000000 6.400000

4.000000 6.400000
3.400000 6.400000



4.600000 5.800000
4.600000 6.400000

4.600000 6.400000
4.000000 6.400000



5.200000 5.800000
5.200000 6.400000

5.200000 6.400000
4.600000 6.400000



5.800000 5.800000
5.800000 6.400000

5.800000 6.400000
5.200000 6.400000



6.400000 5.800000
6.400000 6.400000

6.400000 6.400000
5.800000 6.400000



7.000000 5.800000
7.000000 6.400000

7.000000 6.400000
6.400000 6.400000



7.600000 5.800000
7.600000 6.400000

7.600000 6.400000
7.000000 6.400000



-7.400000 6.400000
-7.400000 7.000000

-7.400000 7.000000
-8.000000 7.000000

-8.000000 7.000000
-8.000000 6.400000


-6.800000 6.400000
-6.800000 7.000000

-6.800000 7.000000
-7.400000 7.000000



-6.200000 6.400000
-6.200000 7.000000

-6.200000 7.000000
-6.800000 7.000000



-5.600000 6.400000
-5.600000 7.000000

-5.600000 7.000000
-6.200000 7.000000



-5.000000 6.400000
-5.000000 7.000000

-5.000000 7.000000
-5.600000 7.000000



-4.400000 6.400000
-4.400000 7.000000

-4.400000 7.000000
-5.000000 7.000000



-3.800000 6.400000
-3.800000 7.000000

-3.800000 7.000000
-4.400000 7.000000



-3.200000 6.400000
-3.200000 7.000000

-3.200000 7.000000
-3.800000 7.000000



-2.600000 6.400000
-2.600000 7.000000

-2.600000 7.000000
-3.200000 7.000000



-2.000000 6.400000
-2.000000 7.000000

-2.000000 7.000000
-2.600000 7.000000



-1.400000 6.400000
-1.400000 7.000000

-1.400000 7.000000
-2.000000 7.000000



-0.800000 6.400000
-0.800000 7.000000

-0.800000 7.000000
-1.400000 7.000000



-0.200000 6.400000
-0.200000 7.000000

-0.200000 7.000000
-0.800000 7.000000



0.400000 6.400000
0.400000 7.000000

0.400000 7.000000
-0.200000 7.000000



1.000000 6.400000
1.000000 7.000000

1.000000 7.000000
0.400000 7.000000



1.600000 6.400000
1.600000 7.000000

1.600000 7.000000
1.000000 7.000000



2.200000 6.400000
2.200000 7.000000

2.200000 7.000000
1.600000 7.000000



2.800000 6.400000
2.800000 7.000000

2.800000 7.000000
2.200000 7.000000



3.400000 6.400000
3.400000 7.000000

3.400000 7.000000
2.800000 7.000000



4.000000 6.400000
4.000000 7.000000

4.000000 7.000000
3.400000 7.000000



4.600000 6.400000
4.600000 7.000000

4.600000 7.000000
4.000000 7.000000



5.200000 6.400000
5.200000 7.000000

5.200000 7.000000
4.600000 7.000000



5.800000 6.400000
5.800000 7.000000

5.800000 7.000000
5.200000 7.000000



6.400000 6.400000
6.400000 7.000000

6.400000 7.000000
5.800000 7.000000



7.000000 6.400000
7.000000 7.000000

7.000000 7.000000
6.400000 7.000000



7.600000 6.400000
7.600000 7.000000

7.600000 7.000000
7.000000 7.000000



-7.400000 7.000000
-7.400000 7.600000

-7.400000 7.600000
-8.000000 7.600000

-8.000000 7.600000
-8.000000 7.000000


-6.800000 7.000000
-6.800000 7.600000

-6.800000 7.600000
-7.400000 7.600000



-6.200000 7.000000
-6.200000 7.600000

-6.200000 7.600000
-6.800000 7.600000



-5.600000 7.000000
-5.600000 7.600000

-5.600000 7.600000
-6.200000 7.600000



-5.000000 7.000000
-5.000000 7.600000

-5.000000 7.600000
-5.600000 7.600000



-4.400000 7.000000
-4.400000 7.600000

-4.400000 7.600000
-5.000000 7.600000



-3.800000 7.000000
-3.800000 7.600000

-3.800000 7.600000
-4.400000 7.600000



-3.200000 7.000000
-3.200000 7.600000

-3.200000 7.600000
-3.800000 7.600000



-2.600000 7.000000
-2.600000 7.600000

-2.600000 7.600000
-3.200000 7.600000



-2.000000 7.000000
-2.000000 7.600000

-2.000000 7.600000
-2.600000 7.600000



-1.400000 7.000000
-1.400000 7.600000

-1.400000 7.600000
-2.000000 7.600000



-0.800000 7.000000
-0.800000 7.600000

-0.800000 7.600000
-1.400000 7.600000



-0.200000 7.000000
-0.200000 7.600000

-0.200000 7.600000
-0.800000 7.600000



0.400000 7.000000
0.400000 7.600000

0.400000 7.600000
-0.200000 7.600000



1.000000 7.000000
1.000000 7.600000

1.000000 7.600000
0.400000 7.600000



1.600000 7.000000
1.600000 7.600000

1.600000 7.600000
1.000000 7.600000



2.200000 7.000000
2.200000 7.600000

2.200000 7.600000
1.600000 7.600000



2.800000 7.000000
2.800000 7.600000

2.800000 7.600000
2.200000 7.600000



3.400000 7.000000
3.400000 7.600000

3.400000 7.600000
2.800000 7.600000



4.000000 7.000000
4.000000 7.600000

4.000000 7.600000
3.400000 7.600000



4.600000 7.000000
4.600000 7.600000

4.600000 7.600000
4.000000 7.600000



5.200000 7.000000
5.200000 7.600000

5.200000 7.600000
4.600000 7.600000



5.800000 7.000000
5.800000 7.600000

5.800000 7.600000
5.200000 7.600000



6.400000 7.000000
6.400000 7.600000

6.400000 7.600000
5.800000 7.600000



7.000000 7.000000
7.000000 7.600000

7.000000 7.600000
6.400000 7.600000



7.600000 7.000000
7.600000 7.600000

7.600000 7.600000
7.000000 7.600000




==> overset_active_fg.dat <==
2.000000 0.000000
2.600000 0.000000

2.600000 0.000000
2.593523 0.183401

2.593523 0.183401
1.995018 0.141078

1.995018 0.141078
2.000000 0.000000

2.600000 0.000000
3.200000 0.000000

3.200000 0.000000
3.192029 0.225725

3.192029 0.225725
2.593523 0.183401


3.200000 0.000000
3.800000 0.000000


3.790534 0.268048
3.192029 0.225725


3.800000 0.000000
4.400000 0.000000

4.400000 0.000000
4.389040 0.310371

4.389040 0.310371
3.790534 0.268048

3.790534 0.268048
3.800000 0.000000

4.400000 0.000000
5.000000 0.000000

5.000000 0.000000
4.987545 0.352695

4.987545 0.352695
4.389040 0.310371


5.000000 0.000000
5.600000 0.000000

5.600000 0.000000
5.586051 0.395018

5.586051 0.395018
4.987545 0.352695


5.600000 0.000000
6.200000 0.000000

6.200000 0.000000
6.184556 0.437342

6.184556 0.437342
5.586051 0.395018


6.200000 0.000000
6.800000 0.000000

6.800000 0.000000
6.783061 0.479665

6.783061 0.479665
6.184556 0.437342



2.593523 0.183401
2.574126 0.365889

2.574126 0.365889
1.980097 0.281453

1.980097 0.281453
1.995018 0.141078


3.192029 0.225725
3.168155 0.450325

3.168155 0.450325
2.574126 0.365889



3.790534 0.268048
3.762184 0.534761

3.762184 0.534761
3.168155 0.450325



4.389040 0.310371
4.356213 0.619197

4.356213 0.619197
3.762184 0.534761



4.987545 0.352695
4.950243 0.703632

4.950243 0.703632
4.356213 0.619197



5.586051 0.395018
5.544272 0.788068

5.544272 0.788068
4.950243 0.703632



6.184556 0.437342
6.138301 0.872504

6.138301 0.872504
5.544272 0.788068



6.783061 0.479665
6.732330 0.956940

6.732330 0.956940
6.138301 0.872504



2.574126 0.365889
2.541905 0.546554

2.541905 0.546554
1.955311 0.420426

1.955311 0.420426
1.980097 0.281453


3.168155 0.450325
3.128498 0.672681

3.128498 0.672681
2.541905 0.546554




3.715091 0.798809
3.128498 0.672681



4.356213 0.619197
4.301685 0.924937

4.301685 0.924937
3.715091 0.798809

3.715091 0.798809
3.762184 0.534761


4.950243 0.703632
4.888278 1.051065

4.888278 1.051065
4.301685 0.924937



5.544272 0.788068
5.474871 1.177192

5.474871 1.177192
4.888278 1.051065



6.138301 0.872504
6.061465 1.303320

6.061465 1.303320
5.474871 1.177192



6.732330 0.956940
6.648058 1.429448

6.648058 1.429448
6.061465 1.303320



2.541905 0.546554
2.497019 0.724496

2.497019 0.724496
1.920784 0.557304

1.920784 0.557304
1.955311 0.420426


3.128498 0.672681
3.073255 0.891687

3.073255 0.891687
2.497019 0.724496



3.715091 0.798809
3.649490 1.058878

3.649490 1.058878
3.073255 0.891687



4.301685 0.924937
4.225725 1.226069

4.225725 1.226069
3.649490 1.058878



4.888278 1.051065
4.801961 1.393261

4.801961 1.393261
4.225725 1.226069



5.474871 1.177192
5.378196 1.560452

5.378196 1.560452
4.801961 1.393261



6.061465 1.303320
5.954431 1.727643

5.954431 1.727643
5.378196 1.560452



6.648058 1.429448
6.530666 1.894834

6.530666 1.894834
5.954431 1.727643



2.497019 0.724496
2.439694 0.898828

2.439694 0.898828
1.876688 0.691406

1.876688 0.691406
1.920784 0.557304


3.073255 0.891687
3.002701 1.106250

3.002701 1.106250
2.439694 0.898828




3.565707 1.313672
3.002701 1.106250



4.225725 1.226069
4.128713 1.521093

4.128713 1.521093
3.565707 1.313672

3.565707 1.313672
3.649490 1.058878


4.801961 1.393261
4.691720 1.728515

4.691720 1.728515
4.128713 1.521093



5.378196 1.560452
5.254726 1.935937

5.254726 1.935937
4.691720 1.728515



5.954431 1.727643
5.817733 2.143359

5.817733 2.143359
5.254726 1.935937



6.530666 1.894834
6.380739 2.350781

6.380739 2.350781
5.817733 2.143359



2.439694 0.898828
2.370215 1.068682

2.370215 1.068682
1.823242 0.822063

1.823242 0.822063
1.876688 0.691406


3.002701 1.106250
2.917187 1.315302

2.917187 1.315302
2.370215 1.068682



3.565707 1.313672
3.464160 1.561921

3.464160 1.561921
2.917187 1.315302



4.128713 1.521093
4.011133 1.808540

4.011133 1.808540
3.464160 1.561921



4.691720 1.728515
4.558105 2.055159

4.558105 2.055159
4.011133 1.808540



5.254726 1.935937
5.105078 2.301778

5.105078 2.301778
4.558105 2.055159



5.817733 2.143359
5.652050 2.548397

5.652050 2.548397
5.105078 2.301778


5.817733 2.143359
6.380739 2.350781

6.380739 2.350781
6.199023 2.795016

6.199023 2.795016
5.652050 2.548397



2.370215 1.068682
2.288927 1.233213

2.288927 1.233213
1.760713 0.948625

1.760713 0.948625
1.823242 0.822063


2.917187 1.315302
2.817141 1.517801

2.817141 1.517801
2.288927 1.233213



3.464160 1.561921
3.345355 1.802388

3.345355 1.802388
2.817141 1.517801



4.011133 1.808540
3.873568 2.086976

3.873568 2.086976
3.345355 1.802388



4.558105 2.055159
4.401782 2.371563

4.401782 2.371563
3.873568 2.086976



5.105078 2.301778
4.929996 2.656151

4.929996 2.656151
4.401782 2.371563



5.652050 2.548397
5.458210 2.940738

5.458210 2.940738
4.929996 2.656151


5.652050 2.548397
6.199023 2.795016

6.199023 2.795016
5.986424 3.225326

5.986424 3.225326
5.458210 2.940738



2.288927 1.233213
2.196236 1.391600

2.196236 1.391600
1.689412 1.070461

1.689412 1.070461
1.760713 0.948625


2.817141 1.517801
2.703059 1.712738

2.703059 1.712738
2.196236 1.391600




3.209883 2.033876
2.703059 1.712738



3.873568 2.086976
3.716706 2.355015

3.716706 2.355015
3.209883 2.033876

3.209883 2.033876
3.345355 1.802388


4.401782 2.371563
4.223530 2.676153

4.223530 2.676153
3.716706 2.355015



4.929996 2.656151
4.730354 2.997291

4.730354 2.997291
4.223530 2.676153



5.458210 2.940738
5.237177 3.318430

5.237177 3.318430
4.730354 2.997291



5.986424 3.225326
5.744001 3.639568

5.744001 3.639568
5.237177 3.318430



2.196236 1.391600
2.092603 1.543053

2.092603 1.543053
1.609694 1.186964

1.609694 1.186964
1.689412 1.070461


2.703059 1.712738
2.575511 1.899142

2.575511 1.899142
2.092603 1.543053



3.209883 2.033876
3.058420 2.255232

3.058420 2.255232
2.575511 1.899142



3.716706 2.355015
3.541328 2.611321

3.541328 2.611321
3.058420 2.255232



4.223530 2.676153
4.024236 2.967410

4.024236 2.967410
3.541328 2.611321



4.730354 2.997291
4.507145 3.323499

4.507145 3.323499
4.024236 2.967410



5.237177 3.318430
4.990053 3.679589

4.990053 3.679589
4.507145 3.323499


5.237177 3.318430
5.744001 3.639568

5.744001 3.639568
5.472961 4.035678

5.472961 4.035678
4.990053 3.679589



2.092603 1.543053
1.978545 1.686820

1.978545 1.686820
1.521958 1.297554

1.521958 1.297554
1.609694 1.186964



2.435132 2.076086
1.978545 1.686820



3.058420 2.255232
2.891719 2.465352

2.891719 2.465352
2.435132 2.076086

2.435132 2.076086
2.575511 1.899142


3.541328 2.611321
3.348307 2.854618

3.348307 2.854618
2.891719 2.465352



4.024236 2.967410
3.804894 3.243884

3.804894 3.243884
3.348307 2.854618



4.507145 3.323499
4.261481 3.633150

4.261481 3.633150
3.804894 3.243884



4.990053 3.679589
4.718068 4.022416

4.718068 4.022416
4.261481 3.633150



5.472961 4.035678
5.174656 4.411682

5.174656 4.411682
4.718068 4.022416



1.978545 1.686820
1.854630 1.822182

1.854630 1.822182
1.426638 1.401679

1.426638 1.401679
1.521958 1.297554


2.435132 2.076086
2.282621 2.242686

2.282621 2.242686
1.854630 1.822182



2.891719 2.465352
2.710613 2.663189

2.710613 2.663189
2.282621 2.242686



3.348307 2.854618
3.138604 3.083693

3.138604 3.083693
2.710613 2.663189



3.804894 3.243884
3.566596 3.504197

3.566596 3.504197
3.138604 3.083693



4.261481 3.633150
3.994587 3.924700

3.994587 3.924700
3.566596 3.504197



4.718068 4.022416
4.422579 4.345204

4.422579 4.345204
3.994587 3.924700



5.174656 4.411682
4.850570 4.765707

4.850570 4.765707
4.422579 4.345204



1.854630 1.822182
1.721475 1.948467

1.721475 1.948467
1.324212 1.498821

1.324212 1.498821
1.426638 1.401679


2.282621 2.242686
2.118739 2.398113

2.118739 2.398113
1.721475 1.948467



2.710613 2.663189
2.516002 2.847759

2.516002 2.847759
2.118739 2.398113



3.138604 3.083693
2.913266 3.297406

2.913266 3.297406
2.516002 2.847759



3.566596 3.504197
3.310529 3.747052

3.310529 3.747052
2.913266 3.297406



3.994587 3.924700
3.707793 4.196698

3.707793 4.196698
3.310529 3.747052



4.422579 4.345204
4.105056 4.646344

4.105056 4.646344
3.707793 4.196698



4.850570 4.765707
4.502320 5.095990

4.502320 5.095990
4.105056 4.646344



1.721475 1.948467
1.579744 2.065044

1.579744 2.065044
1.215188 1.588496

1.215188 1.588496
1.324212 1.498821


2.118739 2.398113
1.944301 2.541593

1.944301 2.541593
1.579744 2.065044



2.516002 2.847759
2.308857 3.018142

2.308857 3.018142
1.944301 2.541593



2.913266 3.297406
2.673413 3.494690

2.673413 3.494690
2.308857 3.018142



3.310529 3.747052
3.037970 3.971239

3.037970 3.971239
2.673413 3.494690



3.707793 4.196698
3.402526 4.447788

3.402526 4.447788
3.037970 3.971239



4.105056 4.646344
3.767082 4.924337

3.767082 4.924337
3.402526 4.447788



4.502320 5.095990
4.131639 5.400885

4.131639 5.400885
3.767082 4.924337



1.579744 2.065044
1.430143 2.171334

1.430143 2.171334
1.100110 1.670257

1.100110 1.670257
1.215188 1.588496



1.760176 2.672411
1.430143 2.171334



2.308857 3.018142
2.090209 3.173488

2.090209 3.173488
1.760176 2.672411

1.760176 2.672411
1.944301 2.541593


2.673413 3.494690
2.420242 3.674565

2.420242 3.674565
2.090209 3.173488



3.037970 3.971239
2.750275 4.175642

2.750275 4.175642
2.420242 3.674565



3.402526 4.447788
3.080308 4.676719

3.080308 4.676719
2.750275 4.175642



3.767082 4.924337
3.410341 5.177796

3.410341 5.177796
3.080308 4.676719


3.767082 4.924337
4.131639 5.400885

4.131639 5.400885
3.740374 5.678873

3.740374 5.678873
3.410341 5.177796



1.430143 2.171334
1.273417 2.266806

1.273417 2.266806
0.979551 1.743697

0.979551 1.743697
1.100110 1.670257


1.760176 2.672411
1.567282 2.789915

1.567282 2.789915
1.273417 2.266806




1.861148 3.313024
1.567282 2.789915



2.420242 3.674565
2.155013 3.836133

2.155013 3.836133
1.861148 3.313024

1.861148 3.313024
2.090209 3.173488


2.750275 4.175642
2.448879 4.359242

2.448879 4.359242
2.155013 3.836133



3.080308 4.676719
2.742744 4.882351

2.742744 4.882351
2.448879 4.359242



3.410341 5.177796
3.036610 5.405460

3.036610 5.405460
2.742744 4.882351


3.410341 5.177796
3.740374 5.678873

3.740374 5.678873
3.330475 5.928569

3.330475 5.928569
3.036610 5.405460



1.273417 2.266806
1.110347 2.350985

1.110347 2.350985
0.854113 1.808450

0.854113 1.808450
0.979551 1.743697


1.567282 2.789915
1.366581 2.893520

1.366581 2.893520
1.110347 2.350985



1.861148 3.313024
1.622814 3.436055

1.622814 3.436055
1.366581 2.893520



2.155013 3.836133
1.879048 3.978590

1.879048 3.978590
1.622814 3.436055



2.448879 4.359242
2.135282 4.521125

2.135282 4.521125
1.879048 3.978590



2.742744 4.882351
2.391516 5.063660

2.391516 5.063660
2.135282 4.521125



3.036610 5.405460
2.647750 5.606195

2.647750 5.606195
2.391516 5.063660



3.330475 5.928569
2.903984 6.148730

2.903984 6.148730
2.647750 5.606195



1.110347 2.350985
0.941745 2.423451

0.941745 2.423451
0.724419 1.864193

0.724419 1.864193
0.854113 1.808450


1.366581 2.893520
1.159071 2.982709

1.159071 2.982709
0.941745 2.423451



1.622814 3.436055
1.376396 3.541967

1.376396 3.541967
1.159071 2.982709



1.879048 3.978590
1.593722 4.101225

1.593722 4.101225
1.376396 3.541967



2.135282 4.521125
1.811048 4.660483

1.811048 4.660483
1.593722 4.101225



2.391516 5.063660
2.028374 5.219741

2.028374 5.219741
1.811048 4.660483



2.647750 5.606195
2.245699 5.778999

2.245699 5.778999
2.028374 5.219741



2.903984 6.148730
2.463025 6.338257

2.463025 6.338257
2.245699 5.778999



0.941745 2.423451
0.768451 2.483844

0.768451 2.483844
0.591116 1.910649

0.591116 1.910649
0.724419 1.864193


1.159071 2.982709
0.945786 3.057039

0.945786 3.057039
0.768451 2.483844



1.376396 3.541967
1.123121 3.630234

1.123121 3.630234
0.945786 3.057039



1.593722 4.101225
1.300456 4.203429

1.300456 4.203429
1.123121 3.630234



1.811048 4.660483
1.477791 4.776624

1.477791 4.776624
1.300456 4.203429



2.028374 5.219741
1.655126 5.349819

1.655126 5.349819
1.477791 4.776624



2.245699 5.778999
1.832461 5.923013

1.832461 5.923013
1.655126 5.349819



2.463025 6.338257
2.009796 6.496208

2.009796 6.496208
1.832461 5.923013



0.768451 2.483844
0.591329 2.531863

0.591329 2.531863
0.454869 1.947587

0.454869 1.947587
0.591116 1.910649


0.945786 3.057039
0.727790 3.116139

0.727790 3.116139
0.591329 2.531863



1.123121 3.630234
0.864250 3.700415

0.864250 3.700415
0.727790 3.116139



1.300456 4.203429
1.000711 4.284691

1.000711 4.284691
0.864250 3.700415



1.477791 4.776624
1.137172 4.868967

1.137172 4.868967
1.000711 4.284691



1.655126 5.349819
1.273632 5.453243

1.273632 5.453243
1.137172 4.868967



1.832461 5.923013
1.410093 6.037519

1.410093 6.037519
1.273632 5.453243


1.832461 5.923013
2.009796 6.496208

2.009796 6.496208
1.546553 6.621795

1.546553 6.621795
1.410093 6.037519



0.591329 2.531863
0.411261 2.567268

0.411261 2.567268
0.316355 1.974821

0.316355 1.974821
0.454869 1.947587



0.506168 3.159714
0.411261 2.567268




0.601074 3.752161
0.506168 3.159714

0.506168 3.159714
0.727790 3.116139


1.000711 4.284691
0.695981 4.344607

0.695981 4.344607
0.601074 3.752161

0.601074 3.752161
0.864250 3.700415


1.137172 4.868967
0.790887 4.937054

0.790887 4.937054
0.695981 4.344607



1.273632 5.453243
0.885794 5.529500

0.885794 5.529500
0.790887 4.937054



1.410093 6.037519
0.980700 6.121946

0.980700 6.121946
0.885794 5.529500



1.546553 6.621795
1.075607 6.714393

1.075607 6.714393
0.980700 6.121946



0.411261 2.567268
0.229144 2.589883

0.229144 2.589883
0.176265 1.992218

0.176265 1.992218
0.316355 1.974821


0.506168 3.159714
0.282024 3.187548

0.282024 3.187548
0.229144 2.589883



0.601074 3.752161
0.334903 3.785213

0.334903 3.785213
0.282024 3.187548



0.695981 4.344607
0.387783 4.382879

0.387783 4.382879
0.334903 3.785213



0.790887 4.937054
0.440662 4.980544

0.440662 4.980544
0.387783 4.382879



0.885794 5.529500
0.493542 5.578209

0.493542 5.578209
0.440662 4.980544



0.980700 6.121946
0.546421 6.175874

0.546421 6.175874
0.493542 5.578209



1.075607 6.714393
0.599301 6.773540

0.599301 6.773540
0.546421 6.175874



0.229144 2.589883
0.045886 2.599595

0.045886 2.599595
0.035297 1.999689

0.035297 1.999689
0.176265 1.992218


0.282024 3.187548
0.056475 3.199502

0.056475 3.199502
0.045886 2.599595



0.334903 3.785213
0.067064 3.799408

0.067064 3.799408
0.056475 3.199502



0.387783 4.382879
0.077653 4.399315

0.077653 4.399315
0.067064 3.799408



0.440662 4.980544
0.088242 4.999221

0.088242 4.999221
0.077653 4.399315



0.493542 5.578209
0.098831 5.599128

0.098831 5.599128
0.088242 4.999221



0.546421 6.175874
0.109421 6.199034

0.109421 6.199034
0.098831 5.599128



0.599301 6.773540
0.120010 6.798941

0.120010 6.798941
0.109421 6.199034



0.045886 2.599595
-0.137601 2.596356

-0.137601 2.596356
-0.105847 1.997197

-0.105847 1.997197
0.035297 1.999689


0.056475 3.199502
-0.169355 3.195515

-0.169355 3.195515
-0.137601 2.596356



0.067064 3.799408
-0.201109 3.794675

-0.201109 3.794675
-0.169355 3.195515



0.077653 4.399315
-0.232863 4.393834

-0.232863 4.393834
-0.201109 3.794675



0.088242 4.999221
-0.264617 4.992993

-0.264617 4.992993
-0.232863 4.393834



0.098831 5.599128
-0.296371 5.592152

-0.296371 5.592152
-0.264617 4.992993



0.109421 6.199034
-0.328125 6.191311

-0.328125 6.191311
-0.296371 5.592152


0.109421 6.199034
0.120010 6.798941

0.120010 6.798941
-0.359879 6.790470

-0.359879 6.790470
-0.328125 6.191311



-0.137601 2.596356
-0.320402 2.580183

-0.320402 2.580183
-0.246463 1.984756

-0.246463 1.984756
-0.105847 1.997197


-0.169355 3.195515
-0.394342 3.175609

-0.394342 3.175609
-0.320402 2.580183



-0.201109 3.794675
-0.468281 3.771036

-0.468281 3.771036
-0.394342 3.175609



-0.232863 4.393834
-0.542220 4.366463

-0.542220 4.366463
-0.468281 3.771036



-0.264617 4.992993
-0.616159 4.961890

-0.616159 4.961890
-0.542220 4.366463



-0.296371 5.592152
-0.690098 5.557316

-0.690098 5.557316
-0.616159 4.961890



-0.328125 6.191311
-0.764037 6.152743

-0.764037 6.152743
-0.690098 5.557316


-0.328125 6.191311
-0.359879 6.790470

-0.359879 6.790470
-0.837976 6.748170

-0.837976 6.748170
-0.764037 6.152743



-0.320402 2.580183
-0.501608 2.551155

-0.501608 2.551155
-0.385852 1.962427

-0.385852 1.962427
-0.246463 1.984756


-0.394342 3.175609
-0.617363 3.139883

-0.617363 3.139883
-0.501608 2.551155




-0.733119 3.728611
-0.617363 3.139883



-0.542220 4.366463
-0.848875 4.317339

-0.848875 4.317339
-0.733119 3.728611

-0.733119 3.728611
-0.468281 3.771036


-0.616159 4.961890
-0.964630 4.906066

-0.964630 4.906066
-0.848875 4.317339



-0.690098 5.557316
-1.080386 5.494794

-1.080386 5.494794
-0.964630 4.906066



-0.764037 6.152743
-1.196142 6.083522

-1.196142 6.083522
-1.080386 5.494794



-0.837976 6.748170
-1.311897 6.672250

-1.311897 6.672250
-1.196142 6.083522



-0.501608 2.551155
-0.680314 2.509417

-0.680314 2.509417
-0.523319 1.930321

-0.523319 1.930321
-0.385852 1.962427


-0.617363 3.139883
-0.837310 3.088513

-0.837310 3.088513
-0.680314 2.509417



-0.733119 3.728611
-0.994305 3.667609

-0.994305 3.667609
-0.837310 3.088513



-0.848875 4.317339
-1.151301 4.246705

-1.151301 4.246705
-0.994305 3.667609



-0.964630 4.906066
-1.308296 4.825802

-1.308296 4.825802
-1.151301 4.246705



-1.080386 5.494794
-1.465292 5.404898

-1.465292 5.404898
-1.308296 4.825802



-1.196142 6.083522
-1.622287 5.983994

-1.622287 5.983994
-1.465292 5.404898



-1.311897 6.672250
-1.779283 6.563090

-1.779283 6.563090
-1.622287 5.983994



-0.680314 2.509417
-0.855631 2.455177

-0.855631 2.455177
-0.658178 1.888598

-0.658178 1.888598
-0.523319 1.930321


-0.837310 3.088513
-1.053084 3.021757

-1.053084 3.021757
-0.855631 2.455177



-0.994305 3.667609
-1.250538 3.588336

-1.250538 3.588336
-1.053084 3.021757



-1.151301 4.246705
-1.447991 4.154915

-1.447991 4.154915
-1.250538 3.588336



-1.308296 4.825802
-1.645444 4.721495

-1.645444 4.721495
-1.447991 4.154915



-1.465292 5.404898
-1.842898 5.288074

-1.842898 5.288074
-1.645444 4.721495



-1.622287 5.983994
-2.040351 5.854654

-2.040351 5.854654
-1.842898 5.288074



-1.779283 6.563090
-2.237804 6.421233

-2.237804 6.421233
-2.040351 5.854654



-0.855631 2.455177
-1.026685 2.388706

-1.026685 2.388706
-0.789758 1.837466

-0.789758 1.837466
-0.658178 1.888598


-1.053084 3.021757
-1.263613 2.939946

-1.263613 2.939946
-1.026685 2.388706



-1.250538 3.588336
-1.500540 3.491186

-1.500540 3.491186
-1.263613 2.939946



-1.447991 4.154915
-1.737468 4.042426

-1.737468 4.042426
-1.500540 3.491186



-1.645444 4.721495
-1.974395 4.593666

-1.974395 4.593666
-1.737468 4.042426



-1.842898 5.288074
-2.211322 5.144906

-2.211322 5.144906
-1.974395 4.593666



-2.040351 5.854654
-2.448250 5.696145

-2.448250 5.696145
-2.211322 5.144906


-2.040351 5.854654
-2.237804 6.421233

-2.237804 6.421233
-2.685177 6.247385

-2.685177 6.247385
-2.448250 5.696145



-1.026685 2.388706
-1.192625 2.310335

-1.192625 2.310335
-0.917404 1.777180

-0.917404 1.777180
-0.789758 1.837466


-1.263613 2.939946
-1.467846 2.843489

-1.467846 2.843489
-1.192625 2.310335



-1.500540 3.491186
-1.743067 3.376643

-1.743067 3.376643
-1.467846 2.843489



-1.737468 4.042426
-2.018288 3.909797

-2.018288 3.909797
-1.743067 3.376643



-1.974395 4.593666
-2.293509 4.442951

-2.293509 4.442951
-2.018288 3.909797



-2.211322 5.144906
-2.568730 4.976105

-2.568730 4.976105
-2.293509 4.442951



-2.448250 5.696145
-2.843951 5.509260

-2.843951 5.509260
-2.568730 4.976105


-2.448250 5.696145
-2.685177 6.247385

-2.685177 6.247385
-3.119172 6.042414

-3.119172 6.042414
-2.843951 5.509260



-1.192625 2.310335
-1.352623 2.220453

-1.352623 2.220453
-1.040479 1.708041

-1.040479 1.708041
-0.917404 1.777180


-1.467846 2.843489
-1.664766 2.732865

-1.664766 2.732865
-1.352623 2.220453




-1.976910 3.245278
-1.664766 2.732865



-2.018288 3.909797
-2.289054 3.757690

-2.289054 3.757690
-1.976910 3.245278

-1.976910 3.245278
-1.743067 3.376643


-2.293509 4.442951
-2.601197 4.270102

-2.601197 4.270102
-2.289054 3.757690



-2.568730 4.976105
-2.913341 4.782514

-2.913341 4.782514
-2.601197 4.270102



-2.843951 5.509260
-3.225485 5.294927

-3.225485 5.294927
-2.913341 4.782514



-3.119172 6.042414
-3.537628 5.807339

-3.537628 5.807339
-3.225485 5.294927



-1.352623 2.220453
-1.505882 2.119509

-1.505882 2.119509
-1.158371 1.630392

-1.158371 1.630392
-1.040479 1.708041


-1.664766 2.732865
-1.853393 2.608627

-1.853393 2.608627
-1.505882 2.119509



-1.976910 3.245278
-2.200904 3.097745

-2.200904 3.097745
-1.853393 2.608627



-2.289054 3.757690
-2.548415 3.586862

-2.548415 3.586862
-2.200904 3.097745



-2.601197 4.270102
-2.895926 4.075980

-2.895926 4.075980
-2.548415 3.586862



-2.913341 4.782514
-3.243437 4.565097

-3.243437 4.565097
-2.895926 4.075980



-3.225485 5.294927
-3.590949 5.054215

-3.590949 5.054215
-3.243437 4.565097



-3.537628 5.807339
-3.938460 5.543332

-3.938460 5.543332
-3.590949 5.054215



-1.505882 2.119509
-1.651639 2.008006

-1.651639 2.008006
-1.270491 1.544620

-1.270491 1.544620
-1.158371 1.630392


-1.853393 2.608627
-2.032786 2.471393

-2.032786 2.471393
-1.651639 2.008006




-2.413933 2.934779
-2.032786 2.471393



-2.548415 3.586862
-2.795081 3.398165

-2.795081 3.398165
-2.413933 2.934779

-2.413933 2.934779
-2.200904 3.097745


-2.895926 4.075980
-3.176228 3.861551

-3.176228 3.861551
-2.795081 3.398165



-3.243437 4.565097
-3.557375 4.324937

-3.557375 4.324937
-3.176228 3.861551



-3.590949 5.054215
-3.938523 4.788323

-3.938523 4.788323
-3.557375 4.324937



-3.938460 5.543332
-4.319670 5.251709

-4.319670 5.251709
-3.938523 4.788323



-1.651639 2.008006
-1.789167 1.886500

-1.789167 1.886500
-1.376282 1.451154

-1.376282 1.451154
-1.270491 1.544620


-2.032786 2.471393
-2.202052 2.321846

-2.202052 2.321846
-1.789167 1.886500



-2.413933 2.934779
-2.614936 2.757192

-2.614936 2.757192
-2.202052 2.321846



-2.795081 3.398165
-3.027821 3.192538

-3.027821 3.192538
-2.614936 2.757192



-3.176228 3.861551
-3.440706 3.627884

-3.440706 3.627884
-3.027821 3.192538



-3.557375 4.324937
-3.853591 4.063230

-3.853591 4.063230
-3.440706 3.627884



-3.938523 4.788323
-4.266475 4.498576

-4.266475 4.498576
-3.853591 4.063230



-4.319670 5.251709
-4.679360 4.933922

-4.679360 4.933922
-4.266475 4.498576



-1.789167 1.886500
-1.917782 1.755595

-1.917782 1.755595
-1.475217 1.350457

-1.475217 1.350457
-1.376282 1.451154


-2.202052 2.321846
-2.360347 2.160732

-2.360347 2.160732
-1.917782 1.755595



-2.614936 2.757192
-2.802912 2.565869

-2.802912 2.565869
-2.360347 2.160732



-3.027821 3.192538
-3.245477 2.971006

-3.245477 2.971006
-2.802912 2.565869



-3.440706 3.627884
-3.688042 3.376143

-3.688042 3.376143
-3.245477 2.971006



-3.853591 4.063230
-4.130607 3.781281

-4.130607 3.781281
-3.688042 3.376143



-4.266475 4.498576
-4.573172 4.186418

-4.573172 4.186418
-4.130607 3.781281



-4.679360 4.933922
-5.015738 4.591555

-5.015738 4.591555
-4.573172 4.186418



-1.917782 1.755595
-2.036843 1.615943

-2.036843 1.615943
-1.566802 1.243033

-1.566802 1.243033
-1.475217 1.350457


-2.360347 2.160732
-2.506883 1.988853

-2.506883 1.988853
-2.036843 1.615943



-2.802912 2.565869
-2.976924 2.361763

-2.976924 2.361763
-2.506883 1.988853



-3.245477 2.971006
-3.446965 2.734673

-3.446965 2.734673
-2.976924 2.361763



-3.688042 3.376143
-3.917005 3.107583

-3.917005 3.107583
-3.446965 2.734673



-4.130607 3.781281
-4.387046 3.480493

-4.387046 3.480493
-3.917005 3.107583



-4.573172 4.186418
-4.857086 3.853403

-4.857086 3.853403
-4.387046 3.480493


-4.573172 4.186418
-5.015738 4.591555

-5.015738 4.591555
-5.327127 4.226313

-5.327127 4.226313
-4.857086 3.853403



-2.036843 1.615943
-2.145756 1.468241

-2.145756 1.468241
-1.650581 1.129416

-1.650581 1.129416
-1.566802 1.243033


-2.506883 1.988853
-2.640930 1.807066

-2.640930 1.807066
-2.145756 1.468241




-3.136105 2.145891
-2.640930 1.807066



-3.446965 2.734673
-3.631279 2.484716

-3.631279 2.484716
-3.136105 2.145891

-3.136105 2.145891
-2.976924 2.361763


-3.917005 3.107583
-4.126454 2.823540

-4.126454 2.823540
-3.631279 2.484716



-4.387046 3.480493
-4.621628 3.162365

-4.621628 3.162365
-4.126454 2.823540



-4.857086 3.853403
-5.116802 3.501190

-5.116802 3.501190
-4.621628 3.162365


-4.857086 3.853403
-5.327127 4.226313

-5.327127 4.226313
-5.611977 3.840015

-5.611977 3.840015
-5.116802 3.501190



-2.145756 1.468241
-2.243979 1.313224

-2.243979 1.313224
-1.726138 1.010173

-1.726138 1.010173
-1.650581 1.129416


-2.640930 1.807066
-2.761820 1.616276

-2.761820 1.616276
-2.243979 1.313224



-3.136105 2.145891
-3.279662 1.919328

-3.279662 1.919328
-2.761820 1.616276



-3.631279 2.484716
-3.797503 2.222380

-3.797503 2.222380
-3.279662 1.919328



-4.126454 2.823540
-4.315344 2.525431

-4.315344 2.525431
-3.797503 2.222380



-4.621628 3.162365
-4.833186 2.828483

-4.833186 2.828483
-4.315344 2.525431



-5.116802 3.501190
-5.351027 3.131535

-5.351027 3.131535
-4.833186 2.828483



-5.611977 3.840015
-5.868868 3.434587

-5.868868 3.434587
-5.351027 3.131535



-2.243979 1.313224
-2.331023 1.151665

-2.331023 1.151665
-1.793094 0.885896

-1.793094 0.885896
-1.726138 1.010173


-2.761820 1.616276
-2.868951 1.417434

-2.868951 1.417434
-2.331023 1.151665



-3.279662 1.919328
-3.406880 1.683203

-3.406880 1.683203
-2.868951 1.417434



-3.797503 2.222380
-3.944808 1.948972

-3.944808 1.948972
-3.406880 1.683203



-4.315344 2.525431
-4.482736 2.214741

-4.482736 2.214741
-3.944808 1.948972



-4.833186 2.828483
-5.020665 2.480509

-5.020665 2.480509
-4.482736 2.214741



-5.351027 3.131535
-5.558593 2.746278

-5.558593 2.746278
-5.020665 2.480509



-5.868868 3.434587
-6.096521 3.012047

-6.096521 3.012047
-5.558593 2.746278



-2.331023 1.151665
-2.406454 0.984368

-2.406454 0.984368
-1.851118 0.757206

-1.851118 0.757206
-1.793094 0.885896



-2.961789 1.211530
-2.406454 0.984368



-3.406880 1.683203
-3.517124 1.438692

-3.517124 1.438692
-2.961789 1.211530

-2.961789 1.211530
-2.868951 1.417434


-3.944808 1.948972
-4.072460 1.665854

-4.072460 1.665854
-3.517124 1.438692



-4.482736 2.214741
-4.627795 1.893016

-4.627795 1.893016
-4.072460 1.665854



-5.020665 2.480509
-5.183131 2.120178

-5.183131 2.120178
-4.627795 1.893016



-5.558593 2.746278
-5.738466 2.347340

-5.738466 2.347340
-5.183131 2.120178


-5.558593 2.746278
-6.096521 3.012047

-6.096521 3.012047
-6.293802 2.574502

-6.293802 2.574502
-5.738466 2.347340



-2.406454 0.984368
-2.469895 0.812168

-2.469895 0.812168
-1.899920 0.624744

-1.899920 0.624744
-1.851118 0.757206


-2.961789 1.211530
-3.039871 0.999591

-3.039871 0.999591
-2.469895 0.812168



-3.517124 1.438692
-3.609847 1.187014

-3.609847 1.187014
-3.039871 0.999591



-4.072460 1.665854
-4.179823 1.374438

-4.179823 1.374438
-3.609847 1.187014



-4.627795 1.893016
-4.749799 1.561861

-4.749799 1.561861
-4.179823 1.374438



-5.183131 2.120178
-5.319775 1.749284

-5.319775 1.749284
-4.749799 1.561861



-5.738466 2.347340
-5.889751 1.936707

-5.889751 1.936707
-5.319775 1.749284


-5.738466 2.347340
-6.293802 2.574502

-6.293802 2.574502
-6.459727 2.124131

-6.459727 2.124131
-5.889751 1.936707



-2.469895 0.812168
-2.521032 0.635921

-2.521032 0.635921
-1.939256 0.489170

-1.939256 0.489170
-1.899920 0.624744


-3.039871 0.999591
-3.102809 0.782672

-3.102809 0.782672
-2.521032 0.635921



-3.609847 1.187014
-3.684586 0.929423

-3.684586 0.929423
-3.102809 0.782672



-4.179823 1.374438
-4.266363 1.076174

-4.266363 1.076174
-3.684586 0.929423



-4.749799 1.561861
-4.848139 1.222924

-4.848139 1.222924
-4.266363 1.076174



-5.319775 1.749284
-5.429916 1.369675

-5.429916 1.369675
-4.848139 1.222924



-5.889751 1.936707
-6.011693 1.516426

-6.011693 1.516426
-5.429916 1.369675



-6.459727 2.124131
-6.593470 1.663177

-6.593470 1.663177
-6.011693 1.516426



-2.521032 0.635921
-2.559610 0.456506

-2.559610 0.456506
-1.968931 0.351158

-1.968931 0.351158
-1.939256 0.489170


-3.102809 0.782672
-3.150289 0.561853

-3.150289 0.561853
-2.559610 0.456506



-3.684586 0.929423
-3.740968 0.667201

-3.740968 0.667201
-3.150289 0.561853



-4.266363 1.076174
-4.331647 0.772548

-4.331647 0.772548
-3.740968 0.667201



-4.848139 1.222924
-4.922327 0.877895

-4.922327 0.877895
-4.331647 0.772548



-5.429916 1.369675
-5.513006 0.983243

-5.513006 0.983243
-4.922327 0.877895



-6.011693 1.516426
-6.103685 1.088590

-6.103685 1.088590
-5.513006 0.983243



-6.593470 1.663177
-6.694364 1.193938

-6.694364 1.193938
-6.103685 1.088590



-2.559610 0.456506
-2.585435 0.274816

-2.585435 0.274816
-1.988796 0.211397

-1.988796 0.211397
-1.968931 0.351158


-3.150289 0.561853
-3.182074 0.338235

-3.182074 0.338235
-2.585435 0.274816



-3.740968 0.667201
-3.778713 0.401655

-3.778713 0.401655
-3.182074 0.338235



-4.331647 0.772548
-4.375352 0.465074

-4.375352 0.465074
-3.778713 0.401655



-4.922327 0.877895
-4.971991 0.528493

-4.971991 0.528493
-4.375352 0.465074



-5.513006 0.983243
-5.568630 0.591912

-5.568630 0.591912
-4.971991 0.528493



-6.103685 1.088590
-6.165269 0.655331

-6.165269 0.655331
-5.568630 0.591912


-6.103685 1.088590
-6.694364 1.193938

-6.694364 1.193938
-6.761908 0.718750

-6.761908 0.718750
-6.165269 0.655331



-2.585435 0.274816
-2.598380 0.091758

-2.598380 0.091758
-1.998754 0.070583

-1.998754 0.070583
-1.988796 0.211397


-3.182074 0.338235
-3.198007 0.112933

-3.198007 0.112933
-2.598380 0.091758



-3.778713 0.401655
-3.797633 0.134108

-3.797633 0.134108
-3.198007 0.112933



-4.375352 0.465074
-4.397259 0.155282

-4.397259 0.155282
-3.797633 0.134108



-4.971991 0.528493
-4.996885 0.176457

-4.996885 0.176457
-4.397259 0.155282



-5.568630 0.591912
-5.596512 0.197632

-5.596512 0.197632
-4.996885 0.176457



-6.165269 0.655331
-6.196138 0.218807

-6.196138 0.218807
-5.596512 0.197632


-6.165269 0.655331
-6.761908 0.718750

-6.761908 0.718750
-6.795764 0.239982

-6.795764 0.239982
-6.196138 0.218807



-2.598380 0.091758
-2.598380 -0.091758

-2.598380 -0.091758
-1.998754 -0.070583

-1.998754 -0.070583
-1.998754 0.070583


-3.198007 0.112933
-3.198007 -0.112933

-3.198007 -0.112933
-2.598380 -0.091758



-3.797633 0.134108
-3.797633 -0.134108

-3.797633 -0.134108
-3.198007 -0.112933



-4.397259 0.155282
-4.397259 -0.155282

-4.397259 -0.155282
-3.797633 -0.134108



-4.996885 0.176457
-4.996885 -0.176457

-4.996885 -0.176457
-4.397259 -0.155282



-5.596512 0.197632
-5.596512 -0.197632

-5.596512 -0.197632
-4.996885 -0.176457



-6.196138 0.218807
-6.196138 -0.218807

-6.196138 -0.218807
-5.596512 -0.197632


-6.196138 0.218807
-6.795764 0.239982

-6.795764 0.239982
-6.795764 -0.239982

-6.795764 -0.239982
-6.196138 -0.218807



-2.598380 -0.091758
-2.585435 -0.274816

-2.585435 -0.274816
-1.988796 -0.211397

-1.988796 -0.211397
-1.998754 -0.070583


-3.198007 -0.112933
-3.182074 -0.338235

-3.182074 -0.338235
-2.585435 -0.274816



-3.797633 -0.134108
-3.778713 -0.401655

-3.778713 -0.401655
-3.182074 -0.338235



-4.397259 -0.155282
-4.375352 -0.465074

-4.375352 -0.465074
-3.778713 -0.401655



-4.996885 -0.176457
-4.971991 -0.528493

-4.971991 -0.528493
-4.375352 -0.465074



-5.596512 -0.197632
-5.568630 -0.591912

-5.568630 -0.591912
-4.971991 -0.528493



-6.196138 -0.218807
-6.165269 -0.655331

-6.165269 -0.655331
-5.568630 -0.591912



-6.795764 -0.239982
-6.761908 -0.718750

-6.761908 -0.718750
-6.165269 -0.655331



-2.585435 -0.274816
-2.559610 -0.456506

-2.559610 -0.456506
-1.968931 -0.351158

-1.968931 -0.351158
-1.988796 -0.211397


-3.182074 -0.338235
-3.150289 -0.561853

-3.150289 -0.561853
-2.559610 -0.456506



-3.778713 -0.401655
-3.740968 -0.667201

-3.740968 -0.667201
-3.150289 -0.561853



-4.375352 -0.465074
-4.331647 -0.772548

-4.331647 -0.772548
-3.740968 -0.667201



-4.971991 -0.528493
-4.922327 -0.877895

-4.922327 -0.877895
-4.331647 -0.772548



-5.568630 -0.591912
-5.513006 -0.983243

-5.513006 -0.983243
-4.922327 -0.877895



-6.165269 -0.655331
-6.103685 -1.088590

-6.103685 -1.088590
-5.513006 -0.983243



-6.761908 -0.718750
-6.694364 -1.193938

-6.694364 -1.193938
-6.103685 -1.088590



-2.559610 -0.456506
-2.521032 -0.635921

-2.521032 -0.635921
-1.939256 -0.489170

-1.939256 -0.489170
-1.968931 -0.351158


-3.150289 -0.561853
-3.102809 -0.782672

-3.102809 -0.782672
-2.521032 -0.635921



-3.740968 -0.667201
-3.684586 -0.929423

-3.684586 -0.929423
-3.102809 -0.782672



-4.331647 -0.772548
-4.266363 -1.076174

-4.266363 -1.076174
-3.684586 -0.929423



-4.922327 -0.877895
-4.848139 -1.222924

-4.848139 -1.222924
-4.266363 -1.076174



-5.513006 -0.983243
-5.429916 -1.369675

-5.429916 -1.369675
-4.848139 -1.222924



-6.103685 -1.088590
-6.011693 -1.516426

-6.011693 -1.516426
-5.429916 -1.369675



-6.694364 -1.193938
-6.593470 -1.663177

-6.593470 -1.663177
-6.011693 -1.516426



-2.521032 -0.635921
-2.469895 -0.812168

-2.469895 -0.812168
-1.899920 -0.624744

-1.899920 -0.624744
-1.939256 -0.489170


-3.102809 -0.782672
-3.039871 -0.999591

-3.039871 -0.999591
-2.469895 -0.812168



-3.684586 -0.929423
-3.609847 -1.187014

-3.609847 -1.187014
-3.039871 -0.999591



-4.266363 -1.076174
-4.179823 -1.374438

-4.179823 -1.374438
-3.609847 -1.187014



-4.848139 -1.222924
-4.749799 -1.561861

-4.749799 -1.561861
-4.179823 -1.374438



-5.429916 -1.369675
-5.319775 -1.749284

-5.319775 -1.749284
-4.749799 -1.561861



-6.011693 -1.516426
-5.889751 -1.936707

-5.889751 -1.936707
-5.319775 -1.749284


-6.011693 -1.516426
-6.593470 -1.663177

-6.593470 -1.663177
-6.459727 -2.124131

-6.459727 -2.124131
-5.889751 -1.936707



-2.469895 -0.812168
-2.406454 -0.984368

-2.406454 -0.984368
-1.851118 -0.757206

-1.851118 -0.757206
-1.899920 -0.624744


-3.039871 -0.999591
-2.961789 -1.211530

-2.961789 -1.211530
-2.406454 -0.984368



-3.609847 -1.187014
-3.517124 -1.438692

-3.517124 -1.438692
-2.961789 -1.211530



-4.179823 -1.374438
-4.072460 -1.665854

-4.072460 -1.665854
-3.517124 -1.438692



-4.749799 -1.561861
-4.627795 -1.893016

-4.627795 -1.893016
-4.072460 -1.665854



-5.319775 -1.749284
-5.183131 -2.120178

-5.183131 -2.120178
-4.627795 -1.893016



-5.889751 -1.936707
-5.738466 -2.347340

-5.738466 -2.347340
-5.183131 -2.120178


-5.889751 -1.936707
-6.459727 -2.124131

-6.459727 -2.124131
-6.293802 -2.574502

-6.293802 -2.574502
-5.738466 -2.347340



-2.406454 -0.984368
-2.331023 -1.151665

-2.331023 -1.151665
-1.793094 -0.885896

-1.793094 -0.885896
-1.851118 -0.757206


-2.961789 -1.211530
-2.868951 -1.417434

-2.868951 -1.417434
-2.331023 -1.151665



-3.517124 -1.438692
-3.406880 -1.683203

-3.406880 -1.683203
-2.868951 -1.417434



-4.072460 -1.665854
-3.944808 -1.948972

-3.944808 -1.948972
-3.406880 -1.683203



-4.627795 -1.893016
-4.482736 -2.214741

-4.482736 -2.214741
-3.944808 -1.948972



-5.183131 -2.120178
-5.020665 -2.480509

-5.020665 -2.480509
-4.482736 -2.214741



-5.738466 -2.347340
-5.558593 -2.746278

-5.558593 -2.746278
-5.020665 -2.480509



-6.293802 -2.574502
-6.096521 -3.012047

-6.096521 -3.012047
-5.558593 -2.746278



-2.331023 -1.151665
-2.243979 -1.313224

-2.243979 -1.313224
-1.726138 -1.010173

-1.726138 -1.010173
-1.793094 -0.885896


-2.868951 -1.417434
-2.761820 -1.616276

-2.761820 -1.616276
-2.243979 -1.313224



-3.406880 -1.683203
-3.279662 -1.919328

-3.279662 -1.919328
-2.761820 -1.616276



-3.944808 -1.948972
-3.797503 -2.222380

-3.797503 -2.222380
-3.279662 -1.919328



-4.482736 -2.214741
-4.315344 -2.525431

-4.315344 -2.525431
-3.797503 -2.222380



-5.020665 -2.480509
-4.833186 -2.828483

-4.833186 -2.828483
-4.315344 -2.525431



-5.558593 -2.746278
-5.351027 -3.131535

-5.351027 -3.131535
-4.833186 -2.828483



-6.096521 -3.012047
-5.868868 -3.434587

-5.868868 -3.434587
-5.351027 -3.131535



-2.243979 -1.313224
-2.145756 -1.468241

-2.145756 -1.468241
-1.650581 -1.129416

-1.650581 -1.129416
-1.726138 -1.010173


-2.761820 -1.616276
-2.640930 -1.807066

-2.640930 -1.807066
-2.145756 -1.468241



-3.279662 -1.919328
-3.136105 -2.145891

-3.136105 -2.145891
-2.640930 -1.807066



-3.797503 -2.222380
-3.631279 -2.484716

-3.631279 -2.484716
-3.136105 -2.145891



-4.315344 -2.525431
-4.126454 -2.823540

-4.126454 -2.823540
-3.631279 -2.484716



-4.833186 -2.828483
-4.621628 -3.162365

-4.621628 -3.162365
-4.126454 -2.823540



-5.351027 -3.131535
-5.116802 -3.501190

-5.116802 -3.501190
-4.621628 -3.162365



-5.868868 -3.434587
-5.611977 -3.840015

-5.611977 -3.840015
-5.116802 -3.501190



-2.145756 -1.468241
-2.036843 -1.615943

-2.036843 -1.615943
-1.566802 -1.243033

-1.566802 -1.243033
-1.650581 -1.129416


-2.640930 -1.807066
-2.506883 -1.988853

-2.506883 -1.988853
-2.036843 -1.615943



-3.136105 -2.145891
-2.976924 -2.361763

-2.976924 -2.361763
-2.506883 -1.988853



-3.631279 -2.484716
-3.446965 -2.734673

-3.446965 -2.734673
-2.976924 -2.361763



-4.126454 -2.823540
-3.917005 -3.107583

-3.917005 -3.107583
-3.446965 -2.734673



-4.621628 -3.162365
-4.387046 -3.480493

-4.387046 -3.480493
-3.917005 -3.107583



-5.116802 -3.501190
-4.857086 -3.853403

-4.857086 -3.853403
-4.387046 -3.480493



-5.611977 -3.840015
-5.327127 -4.226313

-5.327127 -4.226313
-4.857086 -3.853403



-2.036843 -1.615943
-1.917782 -1.755595

-1.917782 -1.755595
-1.475217 -1.350457

-1.475217 -1.350457
-1.566802 -1.243033


-2.506883 -1.988853
-2.360347 -2.160732

-2.360347 -2.160732
-1.917782 -1.755595



-2.976924 -2.361763
-2.802912 -2.565869

-2.802912 -2.565869
-2.360347 -2.160732



-3.446965 -2.734673
-3.245477 -2.971006

-3.245477 -2.971006
-2.802912 -2.565869



-3.917005 -3.107583
-3.688042 -3.376143

-3.688042 -3.376143
-3.245477 -2.971006



-4.387046 -3.480493
-4.130607 -3.781281

-4.130607 -3.781281
-3.688042 -3.376143



-4.857086 -3.853403
-4.573172 -4.186418

-4.573172 -4.186418
-4.130607 -3.781281


-4.857086 -3.853403
-5.327127 -4.226313

-5.327127 -4.226313
-5.015738 -4.591555

-5.015738 -4.591555
-4.573172 -4.186418



-1.917782 -1.755595
-1.789167 -1.886500

-1.789167 -1.886500
-1.376282 -1.451154

-1.376282 -1.451154
-1.475217 -1.350457


-2.360347 -2.160732
-2.202052 -2.321846

-2.202052 -2.321846
-1.789167 -1.886500



-2.802912 -2.565869
-2.614936 -2.757192

-2.614936 -2.757192
-2.202052 -2.321846



-3.245477 -2.971006
-3.027821 -3.192538

-3.027821 -3.192538
-2.614936 -2.757192



-3.688042 -3.376143
-3.440706 -3.627884

-3.440706 -3.627884
-3.027821 -3.192538



-4.130607 -3.781281
-3.853591 -4.063230

-3.853591 -4.063230
-3.440706 -3.627884



-4.573172 -4.186418
-4.266475 -4.498576

-4.266475 -4.498576
-3.853591 -4.063230


-4.573172 -4.186418
-5.015738 -4.591555

-5.015738 -4.591555
-4.679360 -4.933922

-4.679360 -4.933922
-4.266475 -4.498576



-1.789167 -1.886500
-1.651639 -2.008006

-1.651639 -2.008006
-1.270491 -1.544620

-1.270491 -1.544620
-1.376282 -1.451154


-2.202052 -2.321846
-2.032786 -2.471393

-2.032786 -2.471393
-1.651639 -2.008006



-2.614936 -2.757192
-2.413933 -2.934779

-2.413933 -2.934779
-2.032786 -2.471393



-3.027821 -3.192538
-2.795081 -3.398165

-2.795081 -3.398165
-2.413933 -2.934779



-3.440706 -3.627884
-3.176228 -3.861551

-3.176228 -3.861551
-2.795081 -3.398165



-3.853591 -4.063230
-3.557375 -4.324937

-3.557375 -4.324937
-3.176228 -3.861551



-4.266475 -4.498576
-3.938523 -4.788323

-3.938523 -4.788323
-3.557375 -4.324937


-4.266475 -4.498576
-4.679360 -4.933922

-4.679360 -4.933922
-4.319670 -5.251709

-4.319670 -5.251709
-3.938523 -4.788323



-1.651639 -2.008006
-1.505882 -2.119509

-1.505882 -2.119509
-1.158371 -1.630392

-1.158371 -1.630392
-1.270491 -1.544620


-2.032786 -2.471393
-1.853393 -2.608627

-1.853393 -2.608627
-1.505882 -2.119509



-2.413933 -2.934779
-2.200904 -3.097745

-2.200904 -3.097745
-1.853393 -2.608627



-2.795081 -3.398165
-2.548415 -3.586862

-2.548415 -3.586862
-2.200904 -3.097745



-3.176228 -3.861551
-2.895926 -4.075980

-2.895926 -4.075980
-2.548415 -3.586862



-3.557375 -4.324937
-3.243437 -4.565097

-3.243437 -4.565097
-2.895926 -4.075980



-3.938523 -4.788323
-3.590949 -5.054215

-3.590949 -5.054215
-3.243437 -4.565097



-4.319670 -5.251709
-3.938460 -5.543332

-3.938460 -5.543332
-3.590949 -5.054215



-1.505882 -2.119509
-1.352623 -2.220453

-1.352623 -2.220453
-1.040479 -1.708041

-1.040479 -1.708041
-1.158371 -1.630392


-1.853393 -2.608627
-1.664766 -2.732865

-1.664766 -2.732865
-1.352623 -2.220453



-2.200904 -3.097745
-1.976910 -3.245278

-1.976910 -3.245278
-1.664766 -2.732865



-2.548415 -3.586862
-2.289054 -3.757690

-2.289054 -3.757690
-1.976910 -3.245278



-2.895926 -4.075980
-2.601197 -4.270102

-2.601197 -4.270102
-2.289054 -3.757690



-3.243437 -4.565097
-2.913341 -4.782514

-2.913341 -4.782514
-2.601197 -4.270102



-3.590949 -5.054215
-3.225485 -5.294927

-3.225485 -5.294927
-2.913341 -4.782514


-3.590949 -5.054215
-3.938460 -5.543332

-3.938460 -5.543332
-3.537628 -5.807339

-3.537628 -5.807339
-3.225485 -5.294927



-1.352623 -2.220453
-1.192625 -2.310335

-1.192625 -2.310335
-0.917404 -1.777180

-0.917404 -1.777180
-1.040479 -1.708041


-1.664766 -2.732865
-1.467846 -2.843489

-1.467846 -2.843489
-1.192625 -2.310335



-1.976910 -3.245278
-1.743067 -3.376643

-1.743067 -3.376643
-1.467846 -2.843489



-2.289054 -3.757690
-2.018288 -3.909797

-2.018288 -3.909797
-1.743067 -3.376643



-2.601197 -4.270102
-2.293509 -4.442951

-2.293509 -4.442951
-2.018288 -3.909797



-2.913341 -4.782514
-2.568730 -4.976105

-2.568730 -4.976105
-2.293509 -4.442951



-3.225485 -5.294927
-2.843951 -5.509260

-2.843951 -5.509260
-2.568730 -4.976105


-3.225485 -5.294927
-3.537628 -5.807339

-3.537628 -5.807339
-3.119172 -6.042414

-3.119172 -6.042414
-2.843951 -5.509260



-1.192625 -2.310335
-1.026685 -2.388706

-1.026685 -2.388706
-0.789758 -1.837466

-0.789758 -1.837466
-0.917404 -1.777180


-1.467846 -2.843489
-1.263613 -2.939946

-1.263613 -2.939946
-1.026685 -2.388706



-1.743067 -3.376643
-1.500540 -3.491186

-1.500540 -3.491186
-1.263613 -2.939946



-2.018288 -3.909797
-1.737468 -4.042426

-1.737468 -4.042426
-1.500540 -3.491186



-2.293509 -4.442951
-1.974395 -4.593666

-1.974395 -4.593666
-1.737468 -4.042426



-2.568730 -4.976105
-2.211322 -5.144906

-2.211322 -5.144906
-1.974395 -4.593666



-2.843951 -5.509260
-2.448250 -5.696145

-2.448250 -5.696145
-2.211322 -5.144906



-3.119172 -6.042414
-2.685177 -6.247385

-2.685177 -6.247385
-2.448250 -5.696145



-1.026685 -2.388706
-0.855631 -2.455177

-0.855631 -2.455177
-0.658178 -1.888598

-0.658178 -1.888598
-0.789758 -1.837466


-1.263613 -2.939946
-1.053084 -3.021757

-1.053084 -3.021757
-0.855631 -2.455177



-1.500540 -3.491186
-1.250538 -3.588336

-1.250538 -3.588336
-1.053084 -3.021757



-1.737468 -4.042426
-1.447991 -4.154915

-1.447991 -4.154915
-1.250538 -3.588336



-1.974395 -4.593666
-1.645444 -4.721495

-1.645444 -4.721495
-1.447991 -4.154915



-2.211322 -5.144906
-1.842898 -5.288074

-1.842898 -5.288074
-1.645444 -4.721495



-2.448250 -5.696145
-2.040351 -5.854654

-2.040351 -5.854654
-1.842898 -5.288074



-2.685177 -6.247385
-2.237804 -6.421233

-2.237804 -6.421233
-2.040351 -5.854654



-0.855631 -2.455177
-0.680314 -2.509417

-0.680314 -2.509417
-0.523319 -1.930321

-0.523319 -1.930321
-0.658178 -1.888598


-1.053084 -3.021757
-0.837310 -3.088513

-0.837310 -3.088513
-0.680314 -2.509417



-1.250538 -3.588336
-0.994305 -3.667609

-0.994305 -3.667609
-0.837310 -3.088513



-1.447991 -4.154915
-1.151301 -4.246705

-1.151301 -4.246705
-0.994305 -3.667609



-1.645444 -4.721495
-1.308296 -4.825802

-1.308296 -4.825802
-1.151301 -4.246705



-1.842898 -5.288074
-1.465292 -5.404898

-1.465292 -5.404898
-1.308296 -4.825802



-2.040351 -5.854654
-1.622287 -5.983994

-1.622287 -5.983994
-1.465292 -5.404898


-2.040351 -5.854654
-2.237804 -6.421233

-2.237804 -6.421233
-1.779283 -6.563090

-1.779283 -6.563090
-1.622287 -5.983994



-0.680314 -2.509417
-0.501608 -2.551155

-0.501608 -2.551155
-0.385852 -1.962427

-0.385852 -1.962427
-0.523319 -1.930321


-0.837310 -3.088513
-0.617363 -3.139883

-0.617363 -3.139883
-0.501608 -2.551155



-0.994305 -3.667609
-0.733119 -3.728611

-0.733119 -3.728611
-0.617363 -3.139883



-1.151301 -4.246705
-0.848875 -4.317339

-0.848875 -4.317339
-0.733119 -3.728611



-1.308296 -4.825802
-0.964630 -4.906066

-0.964630 -4.906066
-0.848875 -4.317339



-1.465292 -5.404898
-1.080386 -5.494794

-1.080386 -5.494794
-0.964630 -4.906066



-1.622287 -5.983994
-1.196142 -6.083522

-1.196142 -6.083522
-1.080386 -5.494794


-1.622287 -5.983994
-1.779283 -6.563090

-1.779283 -6.563090
-1.311897 -6.672250

-1.311897 -6.672250
-1.196142 -6.083522



-0.501608 -2.551155
-0.320402 -2.580183

-0.320402 -2.580183
-0.246463 -1.984756

-0.246463 -1.984756
-0.385852 -1.962427


-0.617363 -3.139883
-0.394342 -3.175609

-0.394342 -3.175609
-0.320402 -2.580183



-0.733119 -3.728611
-0.468281 -3.771036

-0.468281 -3.771036
-0.394342 -3.175609



-0.848875 -4.317339
-0.542220 -4.366463

-0.542220 -4.366463
-0.468281 -3.771036



-0.964630 -4.906066
-0.616159 -4.961890

-0.616159 -4.961890
-0.542220 -4.366463



-1.080386 -5.494794
-0.690098 -5.557316

-0.690098 -5.557316
-0.616159 -4.961890



-1.196142 -6.083522
-0.764037 -6.152743

-0.764037 -6.152743
-0.690098 -5.557316



-1.311897 -6.672250
-0.837976 -6.748170

-0.837976 -6.748170
-0.764037 -6.152743



-0.320402 -2.580183
-0.137601 -2.596356

-0.137601 -2.596356
-0.105847 -1.997197

-0.105847 -1.997197
-0.246463 -1.984756


-0.394342 -3.175609
-0.169355 -3.195515

-0.169355 -3.195515
-0.137601 -2.596356



-0.468281 -3.771036
-0.201109 -3.794675

-0.201109 -3.794675
-0.169355 -3.195515



-0.542220 -4.366463
-0.232863 -4.393834

-0.232863 -4.393834
-0.201109 -3.794675



-0.616159 -4.961890
-0.264617 -4.992993

-0.264617 -4.992993
-0.232863 -4.393834



-0.690098 -5.557316
-0.296371 -5.592152

-0.296371 -5.592152
-0.264617 -4.992993



-0.764037 -6.152743
-0.328125 -6.191311

-0.328125 -6.191311
-0.296371 -5.592152



-0.837976 -6.748170
-0.359879 -6.790470

-0.359879 -6.790470
-0.328125 -6.191311



-0.137601 -2.596356
0.045886 -2.599595

0.045886 -2.599595
0.035297 -1.999689

0.035297 -1.999689
-0.105847 -1.997197


-0.169355 -3.195515
0.056475 -3.199502

0.056475 -3.199502
0.045886 -2.599595



-0.201109 -3.794675
0.067064 -3.799408

0.067064 -3.799408
0.056475 -3.199502



-0.232863 -4.393834
0.077653 -4.399315

0.077653 -4.399315
0.067064 -3.799408



-0.264617 -4.992993
0.088242 -4.999221

0.088242 -4.999221
0.077653 -4.399315



-0.296371 -5.592152
0.098831 -5.599128

0.098831 -5.599128
0.088242 -4.999221



-0.328125 -6.191311
0.109421 -6.199034

0.109421 -6.199034
0.098831 -5.599128



-0.359879 -6.790470
0.120010 -6.798941

0.120010 -6.798941
0.109421 -6.199034



0.045886 -2.599595
0.229144 -2.589883

0.229144 -2.589883
0.176265 -1.992218

0.176265 -1.992218
0.035297 -1.999689


0.056475 -3.199502
0.282024 -3.187548

0.282024 -3.187548
0.229144 -2.589883



0.067064 -3.799408
0.334903 -3.785213

0.334903 -3.785213
0.282024 -3.187548



0.077653 -4.399315
0.387783 -4.382879

0.387783 -4.382879
0.334903 -3.785213



0.088242 -4.999221
0.440662 -4.980544

0.440662 -4.980544
0.387783 -4.382879



0.098831 -5.599128
0.493542 -5.578209

0.493542 -5.578209
0.440662 -4.980544



0.109421 -6.199034
0.546421 -6.175874

0.546421 -6.175874
0.493542 -5.578209


0.109421 -6.199034
0.120010 -6.798941

0.120010 -6.798941
0.599301 -6.773540

0.599301 -6.773540
0.546421 -6.175874



0.229144 -2.589883
0.411261 -2.567268

0.411261 -2.567268
0.316355 -1.974821

0.316355 -1.974821
0.176265 -1.992218


0.282024 -3.187548
0.506168 -3.159714

0.506168 -3.159714
0.411261 -2.567268



0.334903 -3.785213
0.601074 -3.752161

0.601074 -3.752161
0.506168 -3.159714



0.387783 -4.382879
0.695981 -4.344607

0.695981 -4.344607
0.601074 -3.752161



0.440662 -4.980544
0.790887 -4.937054

0.790887 -4.937054
0.695981 -4.344607



0.493542 -5.578209
0.885794 -5.529500

0.885794 -5.529500
0.790887 -4.937054



0.546421 -6.175874
0.980700 -6.121946

0.980700 -6.121946
0.885794 -5.529500


0.546421 -6.175874
0.599301 -6.773540

0.599301 -6.773540
1.075607 -6.714393

1.075607 -6.714393
0.980700 -6.121946



0.411261 -2.567268
0.591329 -2.531863

0.591329 -2.531863
0.454869 -1.947587

0.454869 -1.947587
0.316355 -1.974821


0.506168 -3.159714
0.727790 -3.116139

0.727790 -3.116139
0.591329 -2.531863



0.601074 -3.752161
0.864250 -3.700415

0.864250 -3.700415
0.727790 -3.116139



0.695981 -4.344607
1.000711 -4.284691

1.000711 -4.284691
0.864250 -3.700415



0.790887 -4.937054
1.137172 -4.868967

1.137172 -4.868967
1.000711 -4.284691



0.885794 -5.529500
1.273632 -5.453243

1.273632 -5.453243
1.137172 -4.868967



0.980700 -6.121946
1.410093 -6.037519

1.410093 -6.037519
1.273632 -5.453243



1.075607 -6.714393
1.546553 -6.621795

1.546553 -6.621795
1.410093 -6.037519



0.591329 -2.531863
0.768451 -2.483844

0.768451 -2.483844
0.591116 -1.910649

0.591116 -1.910649
0.454869 -1.947587


0.727790 -3.116139
0.945786 -3.057039

0.945786 -3.057039
0.768451 -2.483844



0.864250 -3.700415
1.123121 -3.630234

1.123121 -3.630234
0.945786 -3.057039



1.000711 -4.284691
1.300456 -4.203429

1.300456 -4.203429
1.123121 -3.630234



1.137172 -4.868967
1.477791 -4.776624

1.477791 -4.776624
1.300456 -4.203429



1.273632 -5.453243
1.655126 -5.349819

1.655126 -5.349819
1.477791 -4.776624



1.410093 -6.037519
1.832461 -5.923013

1.832461 -5.923013
1.655126 -5.349819



1.546553 -6.621795
2.009796 -6.496208

2.009796 -6.496208
1.832461 -5.923013



0.768451 -2.483844
0.941745 -2.423451

0.941745 -2.423451
0.724419 -1.864193

0.724419 -1.864193
0.591116 -1.910649


0.945786 -3.057039
1.159071 -2.982709

1.159071 -2.982709
0.941745 -2.423451



1.123121 -3.630234
1.376396 -3.541967

1.376396 -3.541967
1.159071 -2.982709



1.300456 -4.203429
1.593722 -4.101225

1.593722 -4.101225
1.376396 -3.541967



1.477791 -4.776624
1.811048 -4.660483

1.811048 -4.660483
1.593722 -4.101225



1.655126 -5.349819
2.028374 -5.219741

2.028374 -5.219741
1.811048 -4.660483



1.832461 -5.923013
2.245699 -5.778999

2.245699 -5.778999
2.028374 -5.219741



2.009796 -6.496208
2.463025 -6.338257

2.463025 -6.338257
2.245699 -5.778999



0.941745 -2.423451
1.110347 -2.350985

1.110347 -2.350985
0.854113 -1.808450

0.854113 -1.808450
0.724419 -1.864193



1.366581 -2.893520
1.110347 -2.350985



1.376396 -3.541967
1.622814 -3.436055

1.622814 -3.436055
1.366581 -2.893520

1.366581 -2.893520
1.159071 -2.982709


1.593722 -4.101225
1.879048 -3.978590

1.879048 -3.978590
1.622814 -3.436055



1.811048 -4.660483
2.135282 -4.521125

2.135282 -4.521125
1.879048 -3.978590



2.028374 -5.219741
2.391516 -5.063660

2.391516 -5.063660
2.135282 -4.521125



2.245699 -5.778999
2.647750 -5.606195

2.647750 -5.606195
2.391516 -5.063660


2.245699 -5.778999
2.463025 -6.338257

2.463025 -6.338257
2.903984 -6.148730

2.903984 -6.148730
2.647750 -5.606195



1.110347 -2.350985
1.273417 -2.266806

1.273417 -2.266806
0.979551 -1.743697

0.979551 -1.743697
0.854113 -1.808450


1.366581 -2.893520
1.567282 -2.789915

1.567282 -2.789915
1.273417 -2.266806



1.622814 -3.436055
1.861148 -3.313024

1.861148 -3.313024
1.567282 -2.789915



1.879048 -3.978590
2.155013 -3.836133

2.155013 -3.836133
1.861148 -3.313024



2.135282 -4.521125
2.448879 -4.359242

2.448879 -4.359242
2.155013 -3.836133



2.391516 -5.063660
2.742744 -4.882351

2.742744 -4.882351
2.448879 -4.359242



2.647750 -5.606195
3.036610 -5.405460

3.036610 -5.405460
2.742744 -4.882351


2.647750 -5.606195
2.903984 -6.148730

2.903984 -6.148730
3.330475 -5.928569

3.330475 -5.928569
3.036610 -5.405460



1.273417 -2.266806
1.430143 -2.171334

1.430143 -2.171334
1.100110 -1.670257

1.100110 -1.670257
0.979551 -1.743697


1.567282 -2.789915
1.760176 -2.672411

1.760176 -2.672411
1.430143 -2.171334



1.861148 -3.313024
2.090209 -3.173488

2.090209 -3.173488
1.760176 -2.672411



2.155013 -3.836133
2.420242 -3.674565

2.420242 -3.674565
2.090209 -3.173488



2.448879 -4.359242
2.750275 -4.175642

2.750275 -4.175642
2.420242 -3.674565



2.742744 -4.882351
3.080308 -4.676719

3.080308 -4.676719
2.750275 -4.175642



3.036610 -5.405460
3.410341 -5.177796

3.410341 -5.177796
3.080308 -4.676719


3.036610 -5.405460
3.330475 -5.928569

3.330475 -5.928569
3.740374 -5.678873

3.740374 -5.678873
3.410341 -5.177796



1.430143 -2.171334
1.579744 -2.065044

1.579744 -2.065044
1.215188 -1.588496

1.215188 -1.588496
1.100110 -1.670257


1.760176 -2.672411
1.944301 -2.541593

1.944301 -2.541593
1.579744 -2.065044



2.090209 -3.173488
2.308857 -3.018142

2.308857 -3.018142
1.944301 -2.541593



2.420242 -3.674565
2.673413 -3.494690

2.673413 -3.494690
2.308857 -3.018142



2.750275 -4.175642
3.037970 -3.971239

3.037970 -3.971239
2.673413 -3.494690



3.080308 -4.676719
3.402526 -4.447788

3.402526 -4.447788
3.037970 -3.971239



3.410341 -5.177796
3.767082 -4.924337

3.767082 -4.924337
3.402526 -4.447788



3.740374 -5.678873
4.131639 -5.400885

4.131639 -5.400885
3.767082 -4.924337



1.579744 -2.065044
1.721475 -1.948467

1.721475 -1.948467
1.324212 -1.498821

1.324212 -1.498821
1.215188 -1.588496


1.944301 -2.541593
2.118739 -2.398113

2.118739 -2.398113
1.721475 -1.948467



2.308857 -3.018142
2.516002 -2.847759

2.516002 -2.847759
2.118739 -2.398113



2.673413 -3.494690
2.913266 -3.297406

2.913266 -3.297406
2.516002 -2.847759



3.037970 -3.971239
3.310529 -3.747052

3.310529 -3.747052
2.913266 -3.297406



3.402526 -4.447788
3.707793 -4.196698

3.707793 -4.196698
3.310529 -3.747052



3.767082 -4.924337
4.105056 -4.646344

4.105056 -4.646344
3.707793 -4.196698



4.131639 -5.400885
4.502320 -5.095990

4.502320 -5.095990
4.105056 -4.646344



1.721475 -1.948467
1.854630 -1.822182

1.854630 -1.822182
1.426638 -1.401679

1.426638 -1.401679
1.324212 -1.498821


2.118739 -2.398113
2.282621 -2.242686

2.282621 -2.242686
1.854630 -1.822182




2.710613 -2.663189
2.282621 -2.242686



2.913266 -3.297406
3.138604 -3.083693

3.138604 -3.083693
2.710613 -2.663189

2.710613 -2.663189
2.516002 -2.847759


3.310529 -3.747052
3.566596 -3.504197

3.566596 -3.504197
3.138604 -3.083693



3.707793 -4.196698
3.994587 -3.924700

3.994587 -3.924700
3.566596 -3.504197



4.105056 -4.646344
4.422579 -4.345204

4.422579 -4.345204
3.994587 -3.924700



4.502320 -5.095990
4.850570 -4.765707

4.850570 -4.765707
4.422579 -4.345204



1.854630 -1.822182
1.978545 -1.686820

1.978545 -1.686820
1.521958 -1.297554

1.521958 -1.297554
1.426638 -1.401679


2.282621 -2.242686
2.435132 -2.076086

2.435132 -2.076086
1.978545 -1.686820



2.710613 -2.663189
2.891719 -2.465352

2.891719 -2.465352
2.435132 -2.076086



3.138604 -3.083693
3.348307 -2.854618

3.348307 -2.854618
2.891719 -2.465352



3.566596 -3.504197
3.804894 -3.243884

3.804894 -3.243884
3.348307 -2.854618



3.994587 -3.924700
4.261481 -3.633150

4.261481 -3.633150
3.804894 -3.243884



4.422579 -4.345204
4.718068 -4.022416

4.718068 -4.022416
4.261481 -3.633150



4.850570 -4.765707
5.174656 -4.411682

5.174656 -4.411682
4.718068 -4.022416



1.978545 -1.686820
2.092603 -1.543053

2.092603 -1.543053
1.609694 -1.186964

1.609694 -1.186964
1.521958 -1.297554


2.435132 -2.076086
2.575511 -1.899142

2.575511 -1.899142
2.092603 -1.543053



2.891719 -2.465352
3.058420 -2.255232

3.058420 -2.255232
2.575511 -1.899142



3.348307 -2.854618
3.541328 -2.611321

3.541328 -2.611321
3.058420 -2.255232



3.804894 -3.243884
4.024236 -2.967410

4.024236 -2.967410
3.541328 -2.611321



4.261481 -3.633150
4.507145 -3.323499

4.507145 -3.323499
4.024236 -2.967410



4.718068 -4.022416
4.990053 -3.679589

4.990053 -3.679589
4.507145 -3.323499


4.718068 -4.022416
5.174656 -4.411682

5.174656 -4.411682
5.472961 -4.035678

5.472961 -4.035678
4.990053 -3.679589



2.092603 -1.543053
2.196236 -1.391600

2.196236 -1.391600
1.689412 -1.070461

1.689412 -1.070461
1.609694 -1.186964


2.575511 -1.899142
2.703059 -1.712738

2.703059 -1.712738
2.196236 -1.391600




3.209883 -2.033876
2.703059 -1.712738



3.541328 -2.611321
3.716706 -2.355015

3.716706 -2.355015
3.209883 -2.033876

3.209883 -2.033876
3.058420 -2.255232


4.024236 -2.967410
4.223530 -2.676153

4.223530 -2.676153
3.716706 -2.355015



4.507145 -3.323499
4.730354 -2.997291

4.730354 -2.997291
4.223530 -2.676153



4.990053 -3.679589
5.237177 -3.318430

5.237177 -3.318430
4.730354 -2.997291


4.990053 -3.679589
5.472961 -4.035678

5.472961 -4.035678
5.744001 -3.639568

5.744001 -3.639568
5.237177 -3.318430



2.196236 -1.391600
2.288927 -1.233213

2.288927 -1.233213
1.760713 -0.948625

1.760713 -0.948625
1.689412 -1.070461


2.703059 -1.712738
2.817141 -1.517801

2.817141 -1.517801
2.288927 -1.233213



3.209883 -2.033876
3.345355 -1.802388

3.345355 -1.802388
2.817141 -1.517801



3.716706 -2.355015
3.873568 -2.086976

3.873568 -2.086976
3.345355 -1.802388



4.223530 -2.676153
4.401782 -2.371563

4.401782 -2.371563
3.873568 -2.086976



4.730354 -2.997291
4.929996 -2.656151

4.929996 -2.656151
4.401782 -2.371563



5.237177 -3.318430
5.458210 -2.940738

5.458210 -2.940738
4.929996 -2.656151



5.744001 -3.639568
5.986424 -3.225326

5.986424 -3.225326
5.458210 -2.940738



2.288927 -1.233213
2.370215 -1.068682

2.370215 -1.068682
1.823242 -0.822063

1.823242 -0.822063
1.760713 -0.948625


2.817141 -1.517801
2.917187 -1.315302

2.917187 -1.315302
2.370215 -1.068682



3.345355 -1.802388
3.464160 -1.561921

3.464160 -1.561921
2.917187 -1.315302



3.873568 -2.086976
4.011133 -1.808540

4.011133 -1.808540
3.464160 -1.561921



4.401782 -2.371563
4.558105 -2.055159

4.558105 -2.055159
4.011133 -1.808540



4.929996 -2.656151
5.105078 -2.301778

5.105078 -2.301778
4.558105 -2.055159



5.458210 -2.940738
5.652050 -2.548397

5.652050 -2.548397
5.105078 -2.301778



5.986424 -3.225326
6.199023 -2.795016

6.199023 -2.795016
5.652050 -2.548397



2.370215 -1.068682
2.439694 -0.898828

2.439694 -0.898828
1.876688 -0.691406

1.876688 -0.691406
1.823242 -0.822063


2.917187 -1.315302
3.002701 -1.106250

3.002701 -1.106250
2.439694 -0.898828



3.464160 -1.561921
3.565707 -1.313672

3.565707 -1.313672
3.002701 -1.106250



4.011133 -1.808540
4.128713 -1.521093

4.128713 -1.521093
3.565707 -1.313672



4.558105 -2.055159
4.691720 -1.728515

4.691720 -1.728515
4.128713 -1.521093



5.105078 -2.301778
5.254726 -1.935937

5.254726 -1.935937
4.691720 -1.728515



5.652050 -2.548397
5.817733 -2.143359

5.817733 -2.143359
5.254726 -1.935937



6.199023 -2.795016
6.380739 -2.350781

6.380739 -2.350781
5.817733 -2.143359



2.439694 -0.898828
2.497019 -0.724496

2.497019 -0.724496
1.920784 -0.557304

1.920784 -0.557304
1.876688 -0.691406


3.002701 -1.106250
3.073255 -0.891687

3.073255 -0.891687
2.497019 -0.724496




3.649490 -1.058878
3.073255 -0.891687



4.128713 -1.521093
4.225725 -1.226069

4.225725 -1.226069
3.649490 -1.058878

3.649490 -1.058878
3.565707 -1.313672


4.691720 -1.728515
4.801961 -1.393261

4.801961 -1.393261
4.225725 -1.226069



5.254726 -1.935937
5.378196 -1.560452

5.378196 -1.560452
4.801961 -1.393261



5.817733 -2.143359
5.954431 -1.727643

5.954431 -1.727643
5.378196 -1.560452



6.380739 -2.350781
6.530666 -1.894834

6.530666 -1.894834
5.954431 -1.727643



2.497019 -0.724496
2.541905 -0.546554

2.541905 -0.546554
1.955311 -0.420426

1.955311 -0.420426
1.920784 -0.557304


3.073255 -0.891687
3.128498 -0.672681

3.128498 -0.672681
2.541905 -0.546554



3.649490 -1.058878
3.715091 -0.798809

3.715091 -0.798809
3.128498 -0.672681



4.225725 -1.226069
4.301685 -0.924937

4.301685 -0.924937
3.715091 -0.798809



4.801961 -1.393261
4.888278 -1.051065

4.888278 -1.051065
4.301685 -0.924937



5.378196 -1.560452
5.474871 -1.177192

5.474871 -1.177192
4.888278 -1.051065



5.954431 -1.727643
6.061465 -1.303320

6.061465 -1.303320
5.474871 -1.177192



6.530666 -1.894834
6.648058 -1.429448

6.648058 -1.429448
6.061465 -1.303320



2.541905 -0.546554
2.574126 -0.365889

2.574126 -0.365889
1.980097 -0.281453

1.980097 -0.281453
1.955311 -0.420426



3.168155 -0.450325
2.574126 -0.365889



3.715091 -0.798809
3.762184 -0.534761

3.762184 -0.534761
3.168155 -0.450325

3.168155 -0.450325
3.128498 -0.672681


4.301685 -0.924937
4.356213 -0.619197

4.356213 -0.619197
3.762184 -0.534761



4.888278 -1.051065
4.950243 -0.703632

4.950243 -0.703632
4.356213 -0.619197



5.474871 -1.177192
5.544272 -0.788068

5.544272 -0.788068
4.950243 -0.703632



6.061465 -1.303320
6.138301 -0.872504

6.138301 -0.872504
5.544272 -0.788068



6.648058 -1.429448
6.732330 -0.956940

6.732330 -0.956940
6.138301 -0.872504



2.574126 -0.365889
2.593523 -0.183401

2.593523 -0.183401
1.995018 -0.141078

1.995018 -0.141078
1.980097 -0.281453


3.168155 -0.450325
3.192029 -0.225725

3.192029 -0.225725
2.593523 -0.183401



3.762184 -0.534761
3.790534 -0.268048

3.790534 -0.268048
3.192029 -0.225725



4.356213 -0.619197
4.389040 -0.310371

4.389040 -0.310371
3.790534 -0.268048



4.950243 -0.703632
4.987545 -0.352695

4.987545 -0.352695
4.389040 -0.310371



5.544272 -0.788068
5.586051 -0.395018

5.586051 -0.395018
4.987545 -0.352695



6.138301 -0.872504
6.184556 -0.437342

6.184556 -0.437342
5.586051 -0.395018



6.732330 -0.956940
6.783061 -0.479665

6.783061 -0.479665
6.184556 -0.437342



2.593523 -0.183401
2.600000 -0.000000


2.000000 -0.000000
1.995018 -0.141078


3.192029 -0.225725
3.200000 -0.000000




3.790534 -0.268048
3.800000 -0.000000




4.389040 -0.310371
4.400000 -0.000000




4.987545 -0.352695
5.000000 -0.000000




5.586051 -0.395018
5.600000 -0.000000




6.184556 -0.437342
6.200000 -0.000000



6.184556 -0.437342
6.783061 -0.479665

6.783061 -0.479665
6.800000 -0.000000





==> overset_hole.dat <==
-1.400000 -3.800000
-0.800000 -3.800000

-0.800000 -3.800000
-0.800000 -3.200000

-0.800000 -3.200000
-1.400000 -3.200000

-1.400000 -3.200000
-1.400000 -3.800000

-0.800000 -3.800000
-0.200000 -3.800000

-0.200000 -3.800000
-0.200000 -3.200000

-0.200000 -3.200000
-0.800000 -3.200000

-0.800000 -3.200000
-0.800000 -3.800000

-0.200000 -3.800000
0.400000 -3.800000

0.400000 -3.800000
0.400000 -3.200000

0.400000 -3.200000
-0.200000 -3.200000

-0.200000 -3.200000
-0.200000 -3.800000

0.400000 -3.800000
1.000000 -3.800000

1.000000 -3.800000
1.000000 -3.200000

1.000000 -3.200000
0.400000 -3.200000

0.400000 -3.200000
0.400000 -3.800000

1.000000 -3.800000
1.600000 -3.800000

1.600000 -3.800000
1.600000 -3.200000

1.600000 -3.200000
1.000000 -3.200000

1.000000 -3.200000
1.000000 -3.800000

-2.600000 -3.200000
-2.000000 -3.200000

-2.000000 -3.200000
-2.000000 -2.600000

-2.000000 -2.600000
-2.600000 -2.600000

-2.600000 -2.600000
-2.600000 -3.200000

-2.000000 -3.200000
-1.400000 -3.200000

-1.400000 -3.200000
-1.400000 -2.600000

-1.400000 -2.600000
-2.000000 -2.600000

-2.000000 -2.600000
-2.000000 -3.200000

-1.400000 -3.200000
-0.800000 -3.200000

-0.800000 -3.200000
-0.800000 -2.600000

-0.800000 -2.600000
-1.400000 -2.600000

-1.400000 -2.600000
-1.400000 -3.200000

-0.800000 -3.200000
-0.200000 -3.200000

-0.200000 -3.200000
-0.200000 -2.600000

-0.200000 -2.600000
-0.800000 -2.600000

-0.800000 -2.600000
-0.800000 -3.200000

-0.200000 -3.200000
0.400000 -3.200000

0.400000 -3.200000
0.400000 -2.600000

0.400000 -2.600000
-0.200000 -2.600000

-0.200000 -2.600000
-0.200000 -3.200000

0.400000 -3.200000
1.000000 -3.200000

1.000000 -3.200000
1.000000 -2.600000

1.000000 -2.600000
0.400000 -2.600000

0.400000 -2.600000
0.400000 -3.200000

1.000000 -3.200000
1.600000 -3.200000

1.600000 -3.200000
1.600000 -2.600000

1.600000 -2.600000
1.000000 -2.600000

1.000000 -2.600000
1.000000 -3.200000

1.600000 -3.200000
2.200000 -3.200000

2.200000 -3.200000
2.200000 -2.600000

2.200000 -2.600000
1.600000 -2.600000

1.600000 -2.600000
1.600000 -3.200000

-3.200000 -2.600000
-2.600000 -2.600000

-2.600000 -2.600000
-2.600000 -2.000000

-2.600000 -2.000000
-3.200000 -2.000000

-3.200000 -2.000000
-3.200000 -2.600000

-2.600000 -2.600000
-2.000000 -2.600000

-2.000000 -2.600000
-2.000000 -2.000000

-2.000000 -2.000000
-2.600000 -2.000000

-2.600000 -2.000000
-2.600000 -2.600000

-2.000000 -2.600000
-1.400000 -2.600000

-1.400000 -2.600000
-1.400000 -2.000000

-1.400000 -2.000000
-2.000000 -2.000000

-2.000000 -2.000000
-2.000000 -2.600000

-1.400000 -2.600000
-0.800000 -2.600000

-0.800000 -2.600000
-0.800000 -2.000000

-0.800000 -2.000000
-1.400000 -2.000000

-1.400000 -2.000000
-1.400000 -2.600000

-0.800000 -2.600000
-0.200000 -2.600000

-0.200000 -2.600000
-0.200000 -2.000000

-0.200000 -2.000000
-0.800000 -2.000000

-0.800000 -2.000000
-0.800000 -2.600000

-0.200000 -2.600000
0.400000 -2.600000

0.400000 -2.600000
0.400000 -2.000000

0.400000 -2.000000
-0.200000 -2.000000

-0.200000 -2.000000
-0.200000 -2.600000

0.400000 -2.600000
1.000000 -2.600000

1.000000 -2.600000
1.000000 -2.000000

1.000000 -2.000000
0.400000 -2.000000

0.400000 -2.000000
0.400000 -2.600000

1.000000 -2.600000
1.600000 -2.600000

1.600000 -2.600000
1.600000 -2.000000

1.600000 -2.000000
1.000000 -2.000000

1.000000 -2.000000
1.000000 -2.600000

1.600000 -2.600000
2.200000 -2.600000

2.200000 -2.600000
2.200000 -2.000000

2.200000 -2.000000
1.600000 -2.000000

1.600000 -2.000000
1.600000 -2.600000

2.200000 -2.600000
2.800000 -2.600000

2.800000 -2.600000
2.800000 -2.000000

2.800000 -2.000000
2.200000 -2.000000

2.200000 -2.000000
2.200000 -2.600000

-3.200000 -2.000000
-2.600000 -2.000000

-2.600000 -2.000000
-2.600000 -1.400000

-2.600000 -1.400000
-3.200000 -1.400000

-3.200000 -1.400000
-3.200000 -2.000000

-2.600000 -2.000000
-2.000000 -2.000000

-2.000000 -2.000000
-2.000000 -1.400000

-2.000000 -1.400000
-2.600000 -1.400000

-2.600000 -1.400000
-2.600000 -2.000000

-2.000000 -2.000000
-1.400000 -2.000000

-1.400000 -2.000000
-1.400000 -1.400000

-1.400000 -1.400000
-2.000000 -1.400000

-2.000000 -1.400000
-2.000000 -2.000000

-1.400000 -2.000000
-0.800000 -2.000000

-0.800000 -2.000000
-0.800000 -1.400000

-0.800000 -1.400000
-1.400000 -1.400000

-1.400000 -1.400000
-1.400000 -2.000000

-0.800000 -2.000000
-0.200000 -2.000000

-0.200000 -2.000000
-0.200000 -1.400000

-0.200000 -1.400000
-0.800000 -1.400000

-0.800000 -1.400000
-0.800000 -2.000000

-0.200000 -2.000000
0.400000 -2.000000

0.400000 -2.000000
0.400000 -1.400000

0.400000 -1.400000
-0.200000 -1.400000

-0.200000 -1.400000
-0.200000 -2.000000

0.400000 -2.000000
1.000000 -2.000000

1.000000 -2.000000
1.000000 -1.400000

1.000000 -1.400000
0.400000 -1.400000

0.400000 -1.400000
0.400000 -2.000000

1.000000 -2.000000
1.600000 -2.000000

1.600000 -2.000000
1.600000 -1.400000

1.600000 -1.400000
1.000000 -1.400000

1.000000 -1.400000
1.000000 -2.000000

1.600000 -2.000000
2.200000 -2.000000

2.200000 -2.000000
2.200000 -1.400000

2.200000 -1.400000
1.600000 -1.400000

1.600000 -1.400000
1.600000 -2.000000

2.200000 -2.000000
2.800000 -2.000000

2.800000 -2.000000
2.800000 -1.400000

2.800000 -1.400000
2.200000 -1.400000

2.200000 -1.400000
2.200000 -2.000000

2.800000 -2.000000
3.400000 -2.000000

3.400000 -2.000000
3.400000 -1.400000

3.400000 -1.400000
2.800000 -1.400000

2.800000 -1.400000
2.800000 -2.000000

-3.800000 -1.400000
-3.200000 -1.400000

-3.200000 -1.400000
-3.200000 -0.800000

-3.200000 -0.800000
-3.800000 -0.800000

-3.800000 -0.800000
-3.800000 -1.400000

-3.200000 -1.400000
-2.600000 -1.400000

-2.600000 -1.400000
-2.600000 -0.800000

-2.600000 -0.800000
-3.200000 -0.800000

-3.200000 -0.800000
-3.200000 -1.400000

-2.600000 -1.400000
-2.000000 -1.400000

-2.000000 -1.400000
-2.000000 -0.800000

-2.000000 -0.800000
-2.600000 -0.800000

-2.600000 -0.800000
-2.600000 -1.400000

-2.000000 -1.400000
-1.400000 -1.400000

-1.400000 -1.400000
-1.400000 -0.800000

-1.400000 -0.800000
-2.000000 -0.800000

-2.000000 -0.800000
-2.000000 -1.400000

-1.400000 -1.400000
-0.800000 -1.400000

-0.800000 -1.400000
-0.800000 -0.800000

-0.800000 -0.800000
-1.400000 -0.800000

-1.400000 -0.800000
-1.400000 -1.400000

-0.800000 -1.400000
-0.200000 -1.400000

-0.200000 -1.400000
-0.200000 -0.800000

-0.200000 -0.800000
-0.800000 -0.800000

-0.800000 -0.800000
-0.800000 -1.400000

-0.200000 -1.400000
0.400000 -1.400000

0.400000 -1.400000
0.400000 -0.800000

0.400000 -0.800000
-0.200000 -0.800000

-0.200000 -0.800000
-0.200000 -1.400000

0.400000 -1.400000
1.000000 -1.400000

1.000000 -1.400000
1.000000 -0.800000

1.000000 -0.800000
0.400000 -0.800000

0.400000 -0.800000
0.400000 -1.400000

1.000000 -1.400000
1.600000 -1.400000

1.600000 -1.400000
1.600000 -0.800000

1.600000 -0.800000
1.000000 -0.800000

1.000000 -0.800000
1.000000 -1.400000

1.600000 -1.400000
2.200000 -1.400000

2.200000 -1.400000
2.200000 -0.800000

2.200000 -0.800000
1.600000 -0.800000

1.600000 -0.800000
1.600000 -1.400000

2.200000 -1.400000
2.800000 -1.400000

2.800000 -1.400000
2.800000 -0.800000

2.800000 -0.800000
2.200000 -0.800000

2.200000 -0.800000
2.200000 -1.400000

2.800000 -1.400000
3.400000 -1.400000

3.400000 -1.400000
3.400000 -0.800000

3.400000 -0.800000
2.800000 -0.800000

2.800000 -0.800000
2.800000 -1.400000

-3.800000 -0.800000
-3.200000 -0.800000

-3.200000 -0.800000
-3.200000 -0.200000

-3.200000 -0.200000
-3.800000 -0.200000

-3.800000 -0.200000
-3.800000 -0.800000

-3.200000 -0.800000
-2.600000 -0.800000

-2.600000 -0.800000
-2.600000 -0.200000

-2.600000 -0.200000
-3.200000 -0.200000

-3.200000 -0.200000
-3.200000 -0.800000

-2.600000 -0.800000
-2.000000 -0.800000

-2.000000 -0.800000
-2.000000 -0.200000

-2.000000 -0.200000
-2.600000 -0.200000

-2.600000 -0.200000
-2.600000 -0.800000

-2.000000 -0.800000
-1.400000 -0.800000

-1.400000 -0.800000
-1.400000 -0.200000

-1.400000 -0.200000
-2.000000 -0.200000

-2.000000 -0.200000
-2.000000 -0.800000

-1.400000 -0.800000
-0.800000 -0.800000

-0.800000 -0.800000
-0.800000 -0.200000

-0.800000 -0.200000
-1.400000 -0.200000

-1.400000 -0.200000
-1.400000 -0.800000

-0.800000 -0.800000
-0.200000 -0.800000

-0.200000 -0.800000
-0.200000 -0.200000

-0.200000 -0.200000
-0.800000 -0.200000

-0.800000 -0.200000
-0.800000 -0.800000

-0.200000 -0.800000
0.400000 -0.800000

0.400000 -0.800000
0.400000 -0.200000

0.400000 -0.200000
-0.200000 -0.200000

-0.200000 -0.200000
-0.200000 -0.800000

0.400000 -0.800000
1.000000 -0.800000

1.000000 -0.800000
1.000000 -0.200000

1.000000 -0.200000
0.400000 -0.200000

0.400000 -0.200000
0.400000 -0.800000

1.000000 -0.800000
1.600000 -0.800000

1.600000 -0.800000
1.600000 -0.200000

1.600000 -0.200000
1.000000 -0.200000

1.000000 -0.200000
1.000000 -0.800000

1.600000 -0.800000
2.200000 -0.800000

2.200000 -0.800000
2.200000 -0.200000

2.200000 -0.200000
1.600000 -0.200000

1.600000 -0.200000
1.600000 -0.800000

2.200000 -0.800000
2.800000 -0.800000

2.800000 -0.800000
2.800000 -0.200000

2.800000 -0.200000
2.200000 -0.200000

2.200000 -0.200000
2.200000 -0.800000

2.800000 -0.800000
3.400000 -0.800000

3.400000 -0.800000
3.400000 -0.200000

3.400000 -0.200000
2.800000 -0.200000

2.800000 -0.200000
2.800000 -0.800000

3.400000 -0.800000
4.000000 -0.800000

4.000000 -0.800000
4.000000 -0.200000

4.000000 -0.200000
3.400000 -0.200000

3.400000 -0.200000
3.400000 -0.800000

-3.800000 -0.200000
-3.200000 -0.200000

-3.200000 -0.200000
-3.200000 0.400000

-3.200000 0.400000
-3.800000 0.400000

-3.800000 0.400000
-3.800000 -0.200000

-3.200000 -0.200000
-2.600000 -0.200000

-2.600000 -0.200000
-2.600000 0.400000

-2.600000 0.400000
-3.200000 0.400000

-3.200000 0.400000
-3.200000 -0.200000

-2.600000 -0.200000
-2.000000 -0.200000

-2.000000 -0.200000
-2.000000 0.400000

-2.000000 0.400000
-2.600000 0.400000

-2.600000 0.400000
-2.600000 -0.200000

-2.000000 -0.200000
-1.400000 -0.200000

-1.400000 -0.200000
-1.400000 0.400000

-1.400000 0.400000
-2.000000 0.400000

-2.000000 0.400000
-2.000000 -0.200000

-1.400000 -0.200000
-0.800000 -0.200000

-0.800000 -0.200000
-0.800000 0.400000

-0.800000 0.400000
-1.400000 0.400000

-1.400000 0.400000
-1.400000 -0.200000

-0.800000 -0.200000
-0.200000 -0.200000

-0.200000 -0.200000
-0.200000 0.400000

-0.200000 0.400000
-0.800000 0.400000

-0.800000 0.400000
-0.800000 -0.200000

-0.200000 -0.200000
0.400000 -0.200000

0.400000 -0.200000
0.400000 0.400000

0.400000 0.400000
-0.200000 0.400000

-0.200000 0.400000
-0.200000 -0.200000

0.400000 -0.200000
1.000000 -0.200000

1.000000 -0.200000
1.000000 0.400000

1.000000 0.400000
0.400000 0.400000

0.400000 0.400000
0.400000 -0.200000

1.000000 -0.200000
1.600000 -0.200000

1.600000 -0.200000
1.600000 0.400000

1.600000 0.400000
1.000000 0.400000

1.000000 0.400000
1.000000 -0.200000

1.600000 -0.200000
2.200000 -0.200000

2.200000 -0.200000
2.200000 0.400000

2.200000 0.400000
1.600000 0.400000

1.600000 0.400000
1.600000 -0.200000

2.200000 -0.200000
2.800000 -0.200000

2.800000 -0.200000
2.800000 0.400000

2.800000 0.400000
2.200000 0.400000

2.200000 0.400000
2.200000 -0.200000

2.800000 -0.200000
3.400000 -0.200000

3.400000 -0.200000
3.400000 0.400000

3.400000 0.400000
2.800000 0.400000

2.800000 0.400000
2.800000 -0.200000

3.400000 -0.200000
4.000000 -0.200000

4.000000 -0.200000
4.000000 0.400000

4.000000 0.400000
3.400000 0.400000

3.400000 0.400000
3.400000 -0.200000

-3.800000 0.400000
-3.200000 0.400000

-3.200000 0.400000
-3.200000 1.000000

-3.200000 1.000000
-3.800000 1.000000

-3.800000 1.000000
-3.800000 0.400000

-3.200000 0.400000
-2.600000 0.400000

-2.600000 0.400000
-2.600000 1.000000

-2.600000 1.000000
-3.200000 1.000000

-3.200000 1.000000
-3.200000 0.400000

-2.600000 0.400000
-2.000000 0.400000

-2.000000 0.400000
-2.000000 1.000000

-2.000000 1.000000
-2.600000 1.000000

-2.600000 1.000000
-2.600000 0.400000

-2.000000 0.400000
-1.400000 0.400000

-1.400000 0.400000
-1.400000 1.000000

-1.400000 1.000000
-2.000000 1.000000

-2.000000 1.000000
-2.000000 0.400000

-1.400000 0.400000
-0.800000 0.400000

-0.800000 0.400000
-0.800000 1.000000

-0.800000 1.000000
-1.400000 1.000000

-1.400000 1.000000
-1.400000 0.400000

-0.800000 0.400000
-0.200000 0.400000

-0.200000 0.400000
-0.200000 1.000000

-0.200000 1.000000
-0.800000 1.000000

-0.800000 1.000000
-0.800000 0.400000

-0.200000 0.400000
0.400000 0.400000

0.400000 0.400000
0.400000 1.000000

0.400000 1.000000
-0.200000 1.000000

-0.200000 1.000000
-0.200000 0.400000

0.400000 0.400000
1.000000 0.400000

1.000000 0.400000
1.000000 1.000000

1.000000 1.000000
0.400000 1.000000

0.400000 1.000000
0.400000 0.400000

1.000000 0.400000
1.600000 0.400000

1.600000 0.400000
1.600000 1.000000

1.600000 1.000000
1.000000 1.000000

1.000000 1.000000
1.000000 0.400000

1.600000 0.400000
2.200000 0.400000

2.200000 0.400000
2.200000 1.000000

2.200000 1.000000
1.600000 1.000000

1.600000 1.000000
1.600000 0.400000

2.200000 0.400000
2.800000 0.400000

2.800000 0.400000
2.800000 1.000000

2.800000 1.000000
2.200000 1.000000

2.200000 1.000000
2.200000 0.400000

2.800000 0.400000
3.400000 0.400000

3.400000 0.400000
3.400000 1.000000

3.400000 1.000000
2.800000 1.000000

2.800000 1.000000
2.800000 0.400000

3.400000 0.400000
4.000000 0.400000

4.000000 0.400000
4.000000 1.000000

4.000000 1.000000
3.400000 1.000000

3.400000 1.000000
3.400000 0.400000

-3.800000 1.000000
-3.200000 1.000000

-3.200000 1.000000
-3.200000 1.600000

-3.200000 1.600000
-3.800000 1.600000

-3.800000 1.600000
-3.800000 1.000000

-3.200000 1.000000
-2.600000 1.000000

-2.600000 1.000000
-2.600000 1.600000

-2.600000 1.600000
-3.200000 1.600000

-3.200000 1.600000
-3.200000 1.000000

-2.600000 1.000000
-2.000000 1.000000

-2.000000 1.000000
-2.000000 1.600000

-2.000000 1.600000
-2.600000 1.600000

-2.600000 1.600000
-2.600000 1.000000

-2.000000 1.000000
-1.400000 1.000000

-1.400000 1.000000
-1.400000 1.600000

-1.400000 1.600000
-2.000000 1.600000

-2.000000 1.600000
-2.000000 1.000000

-1.400000 1.000000
-0.800000 1.000000

-0.800000 1.000000
-0.800000 1.600000

-0.800000 1.600000
-1.400000 1.600000

-1.400000 1.600000
-1.400000 1.000000

-0.800000 1.000000
-0.200000 1.000000

-0.200000 1.000000
-0.200000 1.600000

-0.200000 1.600000
-0.800000 1.600000

-0.800000 1.600000
-0.800000 1.000000

-0.200000 1.000000
0.400000 1.000000

0.400000 1.000000
0.400000 1.600000

0.400000 1.600000
-0.200000 1.600000

-0.200000 1.600000
-0.200000 1.000000

0.400000 1.000000
1.000000 1.000000

1.000000 1.000000
1.000000 1.600000

1.000000 1.600000
0.400000 1.600000

0.400000 1.600000
0.400000 1.000000

1.000000 1.000000
1.600000 1.000000

1.600000 1.000000
1.600000 1.600000

1.600000 1.600000
1.000000 1.600000

1.000000 1.600000
1.000000 1.000000

1.600000 1.000000
2.200000 1.000000

2.200000 1.000000
2.200000 1.600000

2.200000 1.600000
1.600000 1.600000

1.600000 1.600000
1.600000 1.000000

2.200000 1.000000
2.800000 1.000000

2.800000 1.000000
2.800000 1.600000

2.800000 1.600000
2.200000 1.600000

2.200000 1.600000
2.200000 1.000000

2.800000 1.000000
3.400000 1.000000

3.400000 1.000000
3.400000 1.600000

3.400000 1.600000
2.800000 1.600000

2.800000 1.600000
2.800000 1.000000

-3.200000 1.600000
-2.600000 1.600000

-2.600000 1.600000
-2.600000 2.200000

-2.600000 2.200000
-3.200000 2.200000

-3.200000 2.200000
-3.200000 1.600000

-2.600000 1.600000
-2.000000 1.600000

-2.000000 1.600000
-2.000000 2.200000

-2.000000 2.200000
-2.600000 2.200000

-2.600000 2.200000
-2.600000 1.600000

-2.000000 1.600000
-1.400000 1.600000

-1.400000 1.600000
-1.400000 2.200000

-1.400000 2.200000
-2.000000 2.200000

-2.000000 2.200000
-2.000000 1.600000

-1.400000 1.600000
-0.800000 1.600000

-0.800000 1.600000
-0.800000 2.200000

-0.800000 2.200000
-1.400000 2.200000

-1.400000 2.200000
-1.400000 1.600000

-0.800000 1.600000
-0.200000 1.600000

-0.200000 1.600000
-0.200000 2.200000

-0.200000 2.200000
-0.800000 2.200000

-0.800000 2.200000
-0.800000 1.600000

-0.200000 1.600000
0.400000 1.600000

0.400000 1.600000
0.400000 2.200000

0.400000 2.200000
-0.200000 2.200000

-0.200000 2.200000
-0.200000 1.600000

0.400000 1.600000
1.000000 1.600000

1.000000 1.600000
1.000000 2.200000

1.000000 2.200000
0.400000 2.200000

0.400000 2.200000
0.400000 1.600000

1.000000 1.600000
1.600000 1.600000

1.600000 1.600000
1.600000 2.200000

1.600000 2.200000
1.000000 2.200000

1.000000 2.200000
1.000000 1.600000

1.600000 1.600000
2.200000 1.600000

2.200000 1.600000
2.200000 2.200000

2.200000 2.200000
1.600000 2.200000

1.600000 2.200000
1.600000 1.600000

2.200000 1.600000
2.800000 1.600000

2.800000 1.600000
2.800000 2.200000

2.800000 2.200000
2.200000 2.200000

2.200000 2.200000
2.200000 1.600000

2.800000 1.600000
3.400000 1.600000

3.400000 1.600000
3.400000 2.200000

3.400000 2.200000
2.800000 2.200000

2.800000 2.200000
2.800000 1.600000

-2.600000 2.200000
-2.000000 2.200000

-2.000000 2.200000
-2.000000 2.800000

-2.000000 2.800000
-2.600000 2.800000

-2.600000 2.800000
-2.600000 2.200000

-2.000000 2.200000
-1.400000 2.200000

-1.400000 2.200000
-1.400000 2.800000

-1.400000 2.800000
-2.000000 2.800000

-2.000000 2.800000
-2.000000 2.200000

-1.400000 2.200000
-0.800000 2.200000

-0.800000 2.200000
-0.800000 2.800000

-0.800000 2.800000
-1.400000 2.800000

-1.400000 2.800000
-1.400000 2.200000

-0.800000 2.200000
-0.200000 2.200000

-0.200000 2.200000
-0.200000 2.800000

-0.200000 2.800000
-0.800000 2.800000

-0.800000 2.800000
-0.800000 2.200000

-0.200000 2.200000
0.400000 2.200000

0.400000 2.200000
0.400000 2.800000

0.400000 2.800000
-0.200000 2.800000

-0.200000 2.800000
-0.200000 2.200000

0.400000 2.200000
1.000000 2.200000

1.000000 2.200000
1.000000 2.800000

1.000000 2.800000
0.400000 2.800000

0.400000 2.800000
0.400000 2.200000

1.000000 2.200000
1.600000 2.200000

1.600000 2.200000
1.600000 2.800000

1.600000 2.800000
1.000000 2.800000

1.000000 2.800000
1.000000 2.200000

1.600000 2.200000
2.200000 2.200000

2.200000 2.200000
2.200000 2.800000

2.200000 2.800000
1.600000 2.800000

1.600000 2.800000
1.600000 2.200000

2.200000 2.200000
2.800000 2.200000

2.800000 2.200000
2.800000 2.800000

2.800000 2.800000
2.200000 2.800000

2.200000 2.800000
2.200000 2.200000

-2.000000 2.800000
-1.400000 2.800000

-1.400000 2.800000
-1.400000 3.400000

-1.400000 3.400000
-2.000000 3.400000

-2.000000 3.400000
-2.000000 2.800000

-1.400000 2.800000
-0.800000 2.800000

-0.800000 2.800000
-0.800000 3.400000

-0.800000 3.400000
-1.400000 3.400000

-1.400000 3.400000
-1.400000 2.800000

-0.800000 2.800000
-0.200000 2.800000

-0.200000 2.800000
-0.200000 3.400000

-0.200000 3.400000
-0.800000 3.400000

-0.800000 3.400000
-0.800000 2.800000

-0.200000 2.800000
0.400000 2.800000

0.400000 2.800000
0.400000 3.400000

0.400000 3.400000
-0.200000 3.400000

-0.200000 3.400000
-0.200000 2.800000

0.400000 2.800000
1.000000 2.800000

1.000000 2.800000
1.000000 3.400000

1.000000 3.400000
0.400000 3.400000

0.400000 3.400000
0.400000 2.800000

1.000000 2.800000
1.600000 2.800000

1.600000 2.800000
1.600000 3.400000

1.600000 3.400000
1.000000 3.400000

1.000000 3.400000
1.000000 2.800000

1.600000 2.800000
2.200000 2.800000

2.200000 2.800000
2.200000 3.400000

2.200000 3.400000
1.600000 3.400000

1.600000 3.400000
1.600000 2.800000

-0.800000 3.400000
-0.200000 3.400000

-0.200000 3.400000
-0.200000 4.000000

-0.200000 4.000000
-0.800000 4.000000

-0.800000 4.000000
-0.800000 3.400000

-0.200000 3.400000
0.400000 3.400000

0.400000 3.400000
0.400000 4.000000

0.400000 4.000000
-0.200000 4.000000

-0.200000 4.000000
-0.200000 3.400000

0.400000 3.400000
1.000000 3.400000

1.000000 3.400000
1.000000 4.000000

1.000000 4.000000
0.400000 4.000000

0.400000 4.000000
0.400000 3.400000



==> prova.dat <==
6.200000 0.000000
6.800000 0.000000
6.788706 0.391761
6.189702 0.357194
6.200000 0.000000

6.189702 0.357194
6.788706 0.391761
6.754860 0.782222
6.158843 0.713202
6.189702 0.357194

6.158843 0.713202
6.754860 0.782222
6.698575 1.170083
6.107524 1.066841
6.158843 0.713202

6.107524 1.066841
6.698575 1.170083
6.620038 1.554058
6.035917 1.416935
6.107524 1.066841

6.035917 1.416935
6.620038 1.554058
6.519510 1.932870
5.944259 1.762323
6.035917 1.416935

5.944259 1.762323
6.519510 1.932870
6.397325 2.305262
5.832855 2.101856
5.944259 1.762323

5.832855 2.101856
6.397325 2.305262
6.253889 2.669995
5.702075 2.434408
5.832855 2.101856

5.702075 2.434408
6.253889 2.669995
6.089678 3.025860
5.552353 2.758872
5.702075 2.434408

5.552353 2.758872
6.089678 3.025860
5.905237 3.371672
5.384187 3.074172
5.552353 2.758872

5.384187 3.074172
5.905237 3.371672
5.701180 3.706285
5.198135 3.379259
5.384187 3.074172

5.198135 3.379259
5.701180 3.706285
5.478184 4.028585
4.994815 3.673121
5.198135 3.379259

4.994815 3.673121
5.478184 4.028585
5.236991 4.337503
4.774903 3.954782
4.994815 3.673121

4.774903 3.954782
5.236991 4.337503
4.978400 4.632012
4.539130 4.223305
4.774903 3.954782

4.539130 4.223305
4.978400 4.632012
4.703272 4.911134
4.288277 4.477798
4.539130 4.223305

4.288277 4.477798
4.703272 4.911134
4.412520 5.173941
4.023180 4.717417
4.288277 4.477798

4.023180 4.717417
4.412520 5.173941
4.107110 5.419562
3.744718 4.941365
4.023180 4.717417

3.744718 4.941365
4.107110 5.419562
3.788056 5.647179
3.453816 5.148898
3.744718 4.941365

3.453816 5.148898
3.788056 5.647179
3.456419 5.856037
3.151441 5.339327
3.453816 5.148898

3.151441 5.339327
3.456419 5.856037
3.113301 6.045441
2.838598 5.512020
3.151441 5.339327

2.838598 5.512020
3.113301 6.045441
2.759840 6.214763
2.516324 5.666402
2.838598 5.512020

2.516324 5.666402
2.759840 6.214763
2.397211 6.363441
2.185692 5.801961
2.516324 5.666402

2.185692 5.801961
2.397211 6.363441
2.026619 6.490980
1.847800 5.918246
2.185692 5.801961

1.847800 5.918246
2.026619 6.490980
1.649294 6.596956
1.503769 6.014872
1.847800 5.918246

1.503769 6.014872
1.649294 6.596956
1.266491 6.681018
1.154742 6.091516
1.503769 6.014872

1.154742 6.091516
1.266491 6.681018
0.879481 6.742886
0.801880 6.147926
1.154742 6.091516

0.801880 6.147926
0.879481 6.742886
0.489549 6.782355
0.446354 6.183912
0.801880 6.147926

0.446354 6.183912
0.489549 6.782355
0.097991 6.799294
0.089345 6.199356
0.446354 6.183912

0.089345 6.199356
0.097991 6.799294
-0.293892 6.793646
-0.267961 6.194207
0.089345 6.199356

-0.267961 6.194207
-0.293892 6.793646
-0.684800 6.765430
-0.624376 6.168481
-0.267961 6.194207

-0.624376 6.168481
-0.684800 6.765430
-1.073432 6.714741
-0.978717 6.122264
-0.624376 6.168481

-0.978717 6.122264
-1.073432 6.714741
-1.458499 6.641745
-1.329808 6.055709
-0.978717 6.122264

-1.329808 6.055709
-1.458499 6.641745
-1.838720 6.546687
-1.676480 5.969038
-1.329808 6.055709

-1.676480 5.969038
-1.838720 6.546687
-2.212834 6.429881
-2.017584 5.862538
-1.676480 5.969038

-2.017584 5.862538
-2.212834 6.429881
-2.579597 6.291715
-2.351985 5.736564
-2.017584 5.862538

-2.351985 5.736564
-2.579597 6.291715
-2.937790 6.132649
-2.678574 5.591533
-2.351985 5.736564

-2.678574 5.591533
-2.937790 6.132649
-3.286225 5.953211
-2.996264 5.427928
-2.678574 5.591533

-2.996264 5.427928
-3.286225 5.953211
-3.623743 5.753997
-3.304001 5.246292
-2.996264 5.427928

-3.304001 5.246292
-3.623743 5.753997
-3.949223 5.535669
-3.600762 5.047228
-3.304001 5.246292

-3.600762 5.047228
-3.949223 5.535669
-4.261585 5.298952
-3.885563 4.831398
-3.600762 5.047228

-3.885563 4.831398
-4.261585 5.298952
-4.559790 5.044633
-4.157455 4.599518
-3.885563 4.831398

-4.157455 4.599518
-4.559790 5.044633
-4.842847 4.773555
-4.415537 4.352359
-4.157455 4.599518

-4.415537 4.352359
-4.842847 4.773555
-5.109818 4.486621
-4.658951 4.090742
-4.415537 4.352359

-4.658951 4.090742
-5.109818 4.486621
-5.359814 4.184782
-4.886889 3.815536
-4.658951 4.090742

-4.886889 3.815536
-5.359814 4.184782
-5.592005 3.869042
-5.098593 3.527656
-4.886889 3.815536

-5.098593 3.527656
-5.592005 3.869042
-5.805620 3.540449
-5.293359 3.228056
-5.098593 3.527656

-5.293359 3.228056
-5.805620 3.540449
-5.999949 3.200095
-5.470542 2.917734
-5.293359 3.228056

-5.470542 2.917734
-5.999949 3.200095
-6.174348 2.849111
-5.629552 2.597719
-5.470542 2.917734

-5.629552 2.597719
-6.174348 2.849111
-6.328235 2.488662
-5.769861 2.269074
-5.629552 2.597719

-5.769861 2.269074
-6.328235 2.488662
-6.461101 2.119946
-5.891004 1.932892
-5.769861 2.269074

-5.891004 1.932892
-6.461101 2.119946
-6.572504 1.744189
-5.992577 1.590290
-5.891004 1.932892

-5.992577 1.590290
-6.572504 1.744189
-6.662073 1.362637
-6.074243 1.242404
-5.992577 1.590290

-6.074243 1.242404
-6.662073 1.362637
-6.729512 0.976558
-6.135732 0.890391
-6.074243 1.242404

-6.135732 0.890391
-6.729512 0.976558
-6.774596 0.587235
-6.176838 0.535421
-6.135732 0.890391

-6.176838 0.535421
-6.774596 0.587235
-6.797176 0.195962
-6.197425 0.178671
-6.176838 0.535421

-6.197425 0.178671
-6.797176 0.195962
-6.797176 -0.195962
-6.197425 -0.178671
-6.197425 0.178671

-6.197425 -0.178671
-6.797176 -0.195962
-6.774596 -0.587235
-6.176838 -0.535421
-6.197425 -0.178671

-6.176838 -0.535421
-6.774596 -0.587235
-6.729512 -0.976558
-6.135732 -0.890391
-6.176838 -0.535421

-6.135732 -0.890391
-6.729512 -0.976558
-6.662073 -1.362637
-6.074243 -1.242404
-6.135732 -0.890391

-6.074243 -1.242404
-6.662073 -1.362637
-6.572504 -1.744189
-5.992577 -1.590290
-6.074243 -1.242404

-5.992577 -1.590290
-6.572504 -1.744189
-6.461101 -2.119946
-5.891004 -1.932892
-5.992577 -1.590290

-5.891004 -1.932892
-6.461101 -2.119946
-6.328235 -2.488662
-5.769861 -2.269074
-5.891004 -1.932892

-5.769861 -2.269074
-6.328235 -2.488662
-6.174348 -2.849111
-5.629552 -2.597719
-5.769861 -2.269074

-5.629552 -2.597719
-6.174348 -2.849111
-5.999949 -3.200095
-5.470542 -2.917734
-5.629552 -2.597719

-5.470542 -2.917734
-5.999949 -3.200095
-5.805620 -3.540449
-5.293359 -3.228056
-5.470542 -2.917734

-5.293359 -3.228056
-5.805620 -3.540449
-5.592005 -3.869042
-5.098593 -3.527656
-5.293359 -3.228056

-5.098593 -3.527656
-5.592005 -3.869042
-5.359814 -4.184782
-4.886889 -3.815536
-5.098593 -3.527656

-4.886889 -3.815536
-5.359814 -4.184782
-5.109818 -4.486621
-4.658951 -4.090742
-4.886889 -3.815536

-4.658951 -4.090742
-5.109818 -4.486621
-4.842847 -4.773555
-4.415537 -4.352359
-4.658951 -4.090742

-4.415537 -4.352359
-4.842847 -4.773555
-4.559790 -5.044633
-4.157455 -4.599518
-4.415537 -4.352359

-4.157455 -4.599518
-4.559790 -5.044633
-4.261585 -5.298952
-3.885563 -4.831398
-4.157455 -4.599518

-3.885563 -4.831398
-4.261585 -5.298952
-3.949223 -5.535669
-3.600762 -5.047228
-3.885563 -4.831398

-3.600762 -5.047228
-3.949223 -5.535669
-3.623743 -5.753997
-3.304001 -5.246292
-3.600762 -5.047228

-3.304001 -5.246292
-3.623743 -5.753997
-3.286225 -5.953211
-2.996264 -5.427928
-3.304001 -5.246292

-2.996264 -5.427928
-3.286225 -5.953211
-2.937790 -6.132649
-2.678574 -5.591533
-2.996264 -5.427928

-2.678574 -5.591533
-2.937790 -6.132649
-2.579597 -6.291715
-2.351985 -5.736564
-2.678574 -5.591533

-2.351985 -5.736564
-2.579597 -6.291715
-2.212834 -6.429881
-2.017584 -5.862538
-2.351985 -5.736564

-2.017584 -5.862538
-2.212834 -6.429881
-1.838720 -6.546687
-1.676480 -5.969038
-2.017584 -5.862538

-1.676480 -5.969038
-1.838720 -6.546687
-1.458499 -6.641745
-1.329808 -6.055709
-1.676480 -5.969038

-1.329808 -6.055709
-1.458499 -6.641745
-1.073432 -6.714741
-0.978717 -6.122264
-1.329808 -6.055709

-0.978717 -6.122264
-1.073432 -6.714741
-0.684800 -6.765430
-0.624376 -6.168481
-0.978717 -6.122264

-0.624376 -6.168481
-0.684800 -6.765430
-0.293892 -6.793646
-0.267961 -6.194207
-0.624376 -6.168481

-0.267961 -6.194207
-0.293892 -6.793646
0.097991 -6.799294
0.089345 -6.199356
-0.267961 -6.194207

0.089345 -6.199356
0.097991 -6.799294
0.489549 -6.782355
0.446354 -6.183912
0.089345 -6.199356

0.446354 -6.183912
0.489549 -6.782355
0.879481 -6.742886
0.801880 -6.147926
0.446354 -6.183912

0.801880 -6.147926
0.879481 -6.742886
1.266491 -6.681018
1.154742 -6.091516
0.801880 -6.147926

1.154742 -6.091516
1.266491 -6.681018
1.649294 -6.596956
1.503769 -6.014872
1.154742 -6.091516

1.503769 -6.014872
1.649294 -6.596956
2.026619 -6.490980
1.847800 -5.918246
1.503769 -6.014872

1.847800 -5.918246
2.026619 -6.490980
2.397211 -6.363441
2.185692 -5.801961
1.847800 -5.918246

2.185692 -5.801961
2.397211 -6.363441
2.759840 -6.214763
2.516324 -5.666402
2.185692 -5.801961

2.516324 -5.666402
2.759840 -6.214763
3.113301 -6.045441
2.838598 -5.512020
2.516324 -5.666402

2.838598 -5.512020
3.113301 -6.045441
3.456419 -5.856037
3.151441 -5.339327
2.838598 -5.512020

3.151441 -5.339327
3.456419 -5.856037
3.788056 -5.647179
3.453816 -5.148898
3.151441 -5.339327

3.453816 -5.148898
3.788056 -5.647179
4.107110 -5.419562
3.744718 -4.941365
3.453816 -5.148898

3.744718 -4.941365
4.107110 -5.419562
4.412520 -5.173941
4.023180 -4.717417
3.744718 -4.941365

4.023180 -4.717417
4.412520 -5.173941
4.703272 -4.911134
4.288277 -4.477798
4.023180 -4.717417

4.288277 -4.477798
4.703272 -4.911134
4.978400 -4.632012
4.539130 -4.223305
4.288277 -4.477798

4.539130 -4.223305
4.978400 -4.632012
5.236991 -4.337503
4.774903 -3.954782
4.539130 -4.223305

4.774903 -3.954782
5.236991 -4.337503
5.478184 -4.028585
4.994815 -3.673121
4.774903 -3.954782

4.994815 -3.673121
5.478184 -4.028585
5.701180 -3.706285
5.198135 -3.379259
4.994815 -3.673121

5.198135 -3.379259
5.701180 -3.706285
5.905237 -3.371672
5.384187 -3.074172
5.198135 -3.379259

5.384187 -3.074172
5.905237 -3.371672
6.089678 -3.025860
5.552353 -2.758872
5.384187 -3.074172

5.552353 -2.758872
6.089678 -3.025860
6.253889 -2.669995
5.702075 -2.434408
5.552353 -2.758872

5.702075 -2.434408
6.253889 -2.669995
6.397325 -2.305262
5.832855 -2.101856
5.702075 -2.434408

5.832855 -2.101856
6.397325 -2.305262
6.519510 -1.932870
5.944259 -1.762323
5.832855 -2.101856

5.944259 -1.762323
6.519510 -1.932870
6.620038 -1.554058
6.035917 -1.416935
5.944259 -1.762323

6.035917 -1.416935
6.620038 -1.554058
6.698575 -1.170083
6.107524 -1.066841
6.035917 -1.416935

6.107524 -1.066841
6.698575 -1.170083
6.754860 -0.782222
6.158843 -0.713202
6.107524 -1.066841

6.158843 -0.713202
6.754860 -0.782222
6.788706 -0.391761
6.189702 -0.357194
6.158843 -0.713202

6.189702 -0.357194
6.788706 -0.391761
6.800000 -0.000000
6.200000 -0.000000
6.189702 -0.357194



==> static_cylinder_Re200.dat <==
time CD
0.006759 237.500562
0.008601 9.744150
0.010453 6.459623
0.012317 5.552521
0.014185 4.976917
0.016060 4.559529
0.017945 4.237123
0.019843 3.977837
0.021743 3.764060
0.023648 3.583438
0.025558 3.427939
0.027477 3.291959
0.029404 3.171492
0.031339 3.063798
0.033277 2.966850
0.035218 2.878861
0.037165 2.798477
0.039117 2.724611
0.041076 2.656387
0.043042 2.593092
0.045014 2.534201
0.046988 2.479308
0.048966 2.427957
0.050948 2.379785
0.052935 2.334472
0.054926 2.291742
0.056922 2.251356
0.058924 2.213103
0.060932 2.176800
0.062943 2.142352
0.064957 2.109601
0.066975 2.078416
0.068995 2.048679
0.071019 2.020282
0.073047 1.993128
0.075080 1.967128
0.077117 1.942205
0.079158 1.918286
0.081205 1.895308
0.083255 1.873240
0.085307 1.852024
0.087362 1.831610
0.089420 1.811952
0.091481 1.793004
0.093545 1.774728
0.095612 1.757085
0.097683 1.740041
0.099758 1.723565
0.101837 1.707628
0.103920 1.692202
0.106008 1.677261
0.108097 1.662804
0.110189 1.648796
0.112283 1.635221
0.114380 1.622059
0.116479 1.609290
0.118581 1.596897
0.120687 1.584863
0.122795 1.573174
0.124906 1.561813
0.127021 1.550769
0.129139 1.540027
0.131260 1.529576
0.133385 1.519404
0.135513 1.509505
0.137643 1.499873
0.139776 1.490494
0.141910 1.481362
0.144047 1.472467
0.146186 1.463800
0.148328 1.455353
0.150472 1.447118
0.152619 1.439088
0.154768 1.431257
0.156921 1.423616
0.159076 1.416161
0.161234 1.408885
0.163395 1.401782
0.165559 1.394847
0.167726 1.388074
0.169895 1.381463
0.172067 1.375009
0.174240 1.368705
0.176416 1.362549
0.178593 1.356536
0.180773 1.350661
0.182955 1.344921
0.185139 1.339312
0.187326 1.333831
0.189514 1.328472
0.191706 1.323235
0.193899 1.318114
0.196095 1.313107
0.198294 1.308211
0.200495 1.303423
0.202699 1.298740
0.204905 1.294160
0.207114 1.289680
0.209326 1.285298
0.211539 1.281015
0.213754 1.276825
0.215971 1.272728
0.218190 1.268721
0.220411 1.264801
0.222634 1.260968
0.224859 1.257219
0.227086 1.253552
0.229314 1.249964
0.231545 1.246455
0.233778 1.243023
0.236014 1.239665
0.238251 1.236381
0.240490 1.233168
0.242732 1.230026
0.244976 1.226952
0.247222 1.223945
0.249471 1.221004
0.250000 1.233886


==> static_cylinder_Re550.dat <==
time CD
0.023100 1.948268
0.060640 1.252920
0.099208 1.009947
0.138590 0.881849
0.178656 0.805905
0.219302 0.759322
0.260537 0.731524
0.302242 0.716985
0.344462 0.712391
0.387132 0.715688
0.430216 0.725454
0.473737 0.740691
0.517712 0.760652
0.562103 0.784710
0.606886 0.812308
0.652075 0.842958
0.697687 0.876181
0.743720 0.911475
0.790154 0.948283
0.837003 0.986034
0.884283 1.024109
0.932011 1.061844
0.980204 1.098533
1.028879 1.133462
1.078050 1.165935
1.127694 1.195294
1.177803 1.221009
1.228386 1.242711
1.279449 1.260192
1.330998 1.273417
1.383034 1.282510
1.435558 1.287732
1.488570 1.289453
1.542046 1.288121
1.595961 1.284205
1.650311 1.278202
1.705091 1.270573
1.760294 1.261735
1.815915 1.252062
1.871942 1.241850
1.928365 1.231351
1.985180 1.220761
2.042380 1.210232
2.099955 1.199868
2.157881 1.189747
2.216151 1.179916
2.274762 1.170392
2.333710 1.161186
2.392992 1.152289
2.452603 1.143688
2.512540 1.135374
2.572801 1.127334
2.633381 1.119555
2.694229 1.112034
2.755129 1.104791
2.816114 1.097814
2.877210 1.091094
2.938183 1.084649
2.999033 1.078474
3.059813 1.072559
3.120576 1.066886
3.181371 1.061444
3.242245 1.056219
3.303222 1.051200
3.364121 1.046390
3.424918 1.041774
3.485648 1.037338
3.546348 1.033066
3.607050 1.028940
3.667785 1.024946
3.728583 1.021069
3.789470 1.017301
3.850378 1.013632
3.911195 1.010059
3.971944 1.006572
4.032650 1.003164
4.093334 0.999826
4.154019 0.996554
4.214726 0.993341
4.275475 0.990182
4.336285 0.987073
4.397175 0.984012
4.458085 0.980999
4.518926 0.978037
4.579716 0.975125
4.640470 0.972260
4.701206 0.969439
4.761937 0.966662
4.822679 0.963926
4.883446 0.961230
4.944251 0.958571


==> stencil_bg.dat <==
4.600000 5.200000
5.200000 5.200000
5.200000 5.800000
4.600000 5.800000
4.600000 5.200000

4.600000 4.600000
5.200000 4.600000
5.200000 5.200000
4.600000 5.200000
4.600000 4.600000

5.200000 4.600000
5.800000 4.600000
5.800000 5.200000
5.200000 5.200000
5.200000 4.600000

5.200000 5.200000
5.800000 5.200000
5.800000 5.800000
5.200000 5.800000
5.200000 5.200000

5.200000 5.800000
5.800000 5.800000
5.800000 6.400000
5.200000 6.400000
5.200000 5.800000

4.600000 5.800000
5.200000 5.800000
5.200000 6.400000
4.600000 6.400000
4.600000 5.800000

4.000000 5.800000
4.600000 5.800000
4.600000 6.400000
4.000000 6.400000
4.000000 5.800000

4.000000 5.200000
4.600000 5.200000
4.600000 5.800000
4.000000 5.800000
4.000000 5.200000

4.000000 4.600000
4.600000 4.600000
4.600000 5.200000
4.000000 5.200000
4.000000 4.600000




==> stencil_fg.dat <==
0.790887 4.937054
0.885794 5.529500
0.493542 5.578209
0.440662 4.980544
0.790887 4.937054

1.137172 4.868967
1.273632 5.453243
0.885794 5.529500
0.790887 4.937054
1.137172 4.868967

1.273632 5.453243
1.410093 6.037519
0.980700 6.121946
0.885794 5.529500
1.273632 5.453243

0.885794 5.529500
0.980700 6.121946
0.546421 6.175874
0.493542 5.578209
0.885794 5.529500

0.493542 5.578209
0.546421 6.175874
0.109421 6.199034
0.098831 5.599128
0.493542 5.578209

0.440662 4.980544
0.493542 5.578209
0.098831 5.599128
0.088242 4.999221
0.440662 4.980544

0.387783 4.382879
0.440662 4.980544
0.088242 4.999221
0.077653 4.399315
0.387783 4.382879

0.695981 4.344607
0.790887 4.937054
0.440662 4.980544
0.387783 4.382879
0.695981 4.344607

1.000711 4.284691
1.137172 4.868967
0.790887 4.937054
0.695981 4.344607
1.000711 4.284691




==> uGGs_100.dat <==
yGGS uGGS_100
0.500000 1.000000
0.476600 0.841230
0.468800 0.788710
0.460900 0.737220
0.453100 0.687170
0.351600 0.231510
0.234400 0.003320
0.117200 -0.136410
0.000000 -0.205810
-0.046900 -0.210900
-0.218700 -0.156620
-0.328100 -0.101500
-0.398400 -0.064340
-0.429700 -0.047750
-0.437500 -0.041920
-0.445300 -0.037170
-0.500000 0.000000


==> uGGs_400.dat <==
yGGS uGGS_100
0.500000 1.000000
0.476600 0.758370
0.468800 0.684390
0.460900 0.617560
0.453100 0.558920
0.351600 0.290930
0.234400 0.162560
0.117200 0.021350
0.000000 -0.114770
-0.046900 -0.171190
-0.218700 -0.327260
-0.328100 -0.242990
-0.398400 -0.146120
-0.429700 -0.103380
-0.437500 -0.092660
-0.445300 -0.081860
-0.500000 0.000000


==> ubg1_Re100.dat <==
ybg1_u ubg1
-0.500000 0.000000
-0.487931 -0.013267
-0.475862 -0.020678
-0.463793 -0.027672
-0.451724 -0.034430
-0.439655 -0.040973
-0.427586 -0.047294
-0.415517 -0.053406
-0.403448 -0.059395
-0.391379 -0.065273
-0.379310 -0.071035
-0.367241 -0.076713
-0.355172 -0.082340
-0.343103 -0.087921
-0.331034 -0.093459
-0.318966 -0.098974
-0.306897 -0.104471
-0.294828 -0.109955
-0.282759 -0.115419
-0.270690 -0.120867
-0.258621 -0.126294
-0.246552 -0.131695
-0.234483 -0.137040
-0.222414 -0.142327
-0.210345 -0.147548
-0.198276 -0.152669
-0.186207 -0.157635
-0.174138 -0.162459
-0.162069 -0.167123
-0.150000 -0.171529


==> ubg1_Re400.dat <==
ybg1_u ubg1
-0.500000 0.000000
-0.487931 -0.024148
-0.475862 -0.040285
-0.463793 -0.055748
-0.451724 -0.070743
-0.439655 -0.085430
-0.427586 -0.099932
-0.415517 -0.114363
-0.403448 -0.128813
-0.391379 -0.143333
-0.379310 -0.157943
-0.367241 -0.172635
-0.355172 -0.187335
-0.343103 -0.201877
-0.331034 -0.216135
-0.318966 -0.229957
-0.306897 -0.243146
-0.294828 -0.255443
-0.282759 -0.266423
-0.270690 -0.276039
-0.258621 -0.284116
-0.246552 -0.290467
-0.234483 -0.294866
-0.222414 -0.297069
-0.210345 -0.297272
-0.198276 -0.295488
-0.186207 -0.291772
-0.174138 -0.286135
-0.162069 -0.278720
-0.150000 -0.269845


==> ubg2_Re100.dat <==
ybg2_u ubg2
0.180000 -0.070133
0.191034 -0.057459
0.202069 -0.044386
0.213103 -0.030913
0.224138 -0.016636
0.235172 -0.001909
0.246207 0.013273
0.257241 0.029427
0.268276 0.046229
0.279310 0.063660
0.290345 0.082480
0.301379 0.102353
0.312414 0.123218
0.323448 0.146218
0.334483 0.170976
0.345517 0.197324
0.356552 0.226901
0.367586 0.259261
0.378621 0.294016
0.389655 0.333272
0.400690 0.376468
0.411724 0.422846
0.422759 0.474666
0.433793 0.531126
0.444828 0.591004
0.455862 0.656044
0.466897 0.724882
0.477931 0.796058
0.488966 0.869992
0.500000 1.000000


==> ubg2_Re400.dat <==
ybg2_u ubg2
0.180000 0.090429
0.191034 0.102745
0.202069 0.115036
0.213103 0.127278
0.224138 0.139446
0.235172 0.151508
0.246207 0.163410
0.257241 0.175139
0.268276 0.186659
0.279310 0.197938
0.290345 0.208954
0.301379 0.219690
0.312414 0.230124
0.323448 0.240270
0.334483 0.250176
0.345517 0.259943
0.356552 0.269811
0.367586 0.280191
0.378621 0.291701
0.389655 0.305262
0.400690 0.322224
0.411724 0.344320
0.422759 0.373719
0.433793 0.412963
0.444828 0.464698
0.455862 0.532485
0.466897 0.616804
0.477931 0.716668
0.488966 0.828554
0.500000 1.000000


==> ufg_Re100.dat <==
yfg_u ufg
-0.150000 -0.171540
-0.132632 -0.177402
-0.115263 -0.182601
-0.097895 -0.187074
-0.080526 -0.190553
-0.063158 -0.192933
-0.045789 -0.194216
-0.028421 -0.193979
-0.011053 -0.192525
0.006316 -0.189426
0.023684 -0.184702
0.041053 -0.178387
0.058421 -0.170469
0.075789 -0.160819
0.093158 -0.149346
0.110526 -0.136490
0.127895 -0.122239
0.145263 -0.105950
0.162632 -0.088754
0.180000 -0.069898


==> ufg_Re400.dat <==
yfg_u ufg
-0.150000 -0.269868
-0.132632 -0.254856
-0.115263 -0.237798
-0.097895 -0.219344
-0.080526 -0.199952
-0.063158 -0.180107
-0.045789 -0.160135
-0.028421 -0.140234
-0.011053 -0.120524
0.006316 -0.101039
0.023684 -0.081781
0.041053 -0.062681
0.058421 -0.043686
0.075789 -0.024730
0.093158 -0.005739
0.110526 0.013292
0.127895 0.032474
0.145263 0.051722
0.162632 NaN
0.180000 NaN


==> vGGs_100.dat <==
xGGS vGGS_100
0.500000 0.000000
0.468800 -0.059060
0.460900 -0.073910
0.453100 -0.088640
0.445300 -0.103130
0.406300 -0.169140
0.359400 -0.224450
0.304700 -0.245330
0.000000 0.054540
-0.265600 0.175270
-0.273400 0.175070
-0.343700 0.160770
-0.406200 0.123170
-0.421900 0.108900
-0.429700 0.100910
-0.437500 0.092330
-0.500000 0.000000


==> vGGs_400.dat <==
xGGS vGGS_100
0.500000 0.000000
0.468800 -0.121460
0.460900 -0.156630
0.453100 -0.192540
0.445300 -0.228470
0.406300 -0.238270
0.359400 -0.449930
0.304700 -0.385980
0.000000 0.051880
-0.265600 0.301740
-0.273400 0.302030
-0.343700 0.281240
-0.406200 0.229650
-0.421900 0.209200
-0.429700 0.197130
-0.437500 0.183600
-0.500000 0.000000


==> vbg1_Re100.dat <==
xbg1_v vbg1
-0.500000 0.000000
-0.487931 0.031257
-0.475862 0.048173
-0.463793 0.063227
-0.451724 0.077096
-0.439655 0.089811
-0.427586 0.101226
-0.415517 0.111215
-0.403448 0.120239
-0.391379 0.128333
-0.379310 0.135301
-0.367241 0.141261
-0.355172 0.146477
-0.343103 0.150979
-0.331034 0.154555
-0.318966 0.157443
-0.306897 0.159765
-0.294828 0.161543
-0.282759 0.162556
-0.270690 0.163091
-0.258621 0.163176
-0.246552 0.162791
-0.234483 0.161800
-0.222414 0.160415
-0.210345 0.158640
-0.198276 0.156406
-0.186207 0.153662
-0.174138 0.150544
-0.162069 0.147054
-0.150000 0.143075


==> vbg1_Re400.dat <==
xbg1_v vbg1
-0.500000 0.000000
-0.487931 0.055435
-0.475862 0.089013
-0.463793 0.117628
-0.451724 0.141920
-0.439655 0.162675
-0.427586 0.180424
-0.415517 0.195580
-0.403448 0.208363
-0.391379 0.219400
-0.379310 0.229088
-0.367241 0.237649
-0.355172 0.245225
-0.343103 0.251803
-0.331034 0.257536
-0.318966 0.262421
-0.306897 0.266419
-0.294828 0.269479
-0.282759 0.271439
-0.270690 0.272358
-0.258621 0.272170
-0.246552 0.270849
-0.234483 0.268348
-0.222414 0.264594
-0.210345 0.259702
-0.198276 0.253672
-0.186207 0.246568
-0.174138 0.238404
-0.162069 0.229237
-0.150000 0.219214


==> vbg2_Re100.dat <==
xbg2_v vbg2
0.150000 -0.098113
0.162069 -0.111950
0.174138 -0.125625
0.186207 -0.139076
0.198276 -0.152237
0.210345 -0.164836
0.222414 -0.176731
0.234483 -0.187917
0.246552 -0.198310
0.258621 -0.207263
0.270690 -0.214934
0.282759 -0.221317
0.294828 -0.226269
0.306897 -0.228820
0.318966 -0.229638
0.331034 -0.228668
0.343103 -0.225555
0.355172 -0.219714
0.367241 -0.211926
0.379310 -0.202207
0.391379 -0.190096
0.403448 -0.175714
0.415517 -0.159726
0.427586 -0.142231
0.439655 -0.122958
0.451724 -0.102540
0.463793 -0.081369
0.475862 -0.059600
0.487931 -0.037405
0.500000 0.000000


==> vbg2_Re400.dat <==
xbg2_v vbg2
0.150000 -0.116372
0.162069 -0.130951
0.174138 -0.145898
0.186207 -0.161374
0.198276 -0.177475
0.210345 -0.194241
0.222414 -0.211735
0.234483 -0.230072
0.246552 -0.249397
0.258621 -0.269584
0.270690 -0.290484
0.282759 -0.311922
0.294828 -0.333519
0.306897 -0.354397
0.318966 -0.373823
0.331034 -0.391009
0.343103 -0.404891
0.355172 -0.413945
0.367241 -0.415586
0.379310 -0.409790
0.391379 -0.396010
0.403448 -0.373645
0.415517 -0.342386
0.427586 -0.302761
0.439655 -0.257400
0.451724 -0.207972
0.463793 -0.156728
0.475862 -0.106340
0.487931 -0.059484
0.500000 0.000000


==> vfg_Re100.dat <==
xfg_v vfg
-0.150000 0.143060
-0.134211 0.137155
-0.118421 0.130525
-0.102632 0.123218
-0.086842 0.115119
-0.071053 0.106191
-0.055263 0.096417
-0.039474 0.085935
-0.023684 0.074565
-0.007895 0.062377
0.007895 0.049367
0.023684 0.035509
0.039474 0.020876
0.055263 0.005510
0.071053 -0.010524
0.086842 -0.027101
0.102632 -0.044310
0.118421 -0.061905
0.134211 -0.079868
0.150000 -0.098111


==> vfg_Re400.dat <==
xfg_v vfg
-0.150000 0.219171
-0.134211 0.204897
-0.118421 0.189468
-0.102632 0.173090
-0.086842 0.156021
-0.071053 0.138369
-0.055263 0.120363
-0.039474 0.102129
-0.023684 0.083802
-0.007895 0.065442
0.007895 0.047126
0.023684 0.028892
0.039474 0.010756
0.055263 -0.007292
0.071053 -0.025279
0.086842 -0.043247
0.102632 -0.061231
0.118421 -0.079334
0.134211 -0.097674
0.150000 -0.116316

